End-to-end Modeling and Optimization of Timing and Energy in Wireless IoT Systems

With the advent of edge computing, data generated by end devices can be pre-processed before transmission, possibly saving transmission time and energy. On the other hand, data processing itself incurs latency and energy consumption, depending on the complexity of the computing operations and the speed of the processor. The energy-latency-reliability profile resulting from the concatenation of pre-processing operations (specifically, data compression) and data transmission is particularly relevant in wireless communication services, whose requirements may change dramatically with the application domain. In this paper, we study this multi-dimensional optimization problem, introducing a simple model to investigate the tradeoff among end-to-end latency, reliability, and energy consumption when considering compression and communication operations in a constrained wireless device. We then study the Pareto fronts of the energy-latency trade-off, considering data compression ratio and device processing speed as key design variables. Our results show that the energy costs grows exponentially with the reduction of the end-to-end latency, so that considerable energy saving can be obtained by slightly relaxing the latency requirements of applications. These findings challenge conventional rigid communication latency targets, advocating instead for application-specific end-to-end latency budgets that account for computational and transmission overhead.

==> figures/error_epsilon.dat <==
Epsilon Error
1 0.24801
2 0.35087
3 0.30989

==> figures/error_monte_carlo_epsilon.dat <==
Epsilon Error_MC
1 2.643357117335186
2 0.61192804887166
3 0.17170952556873517


==> figures/error_monte_carlo_rho.dat <==
Reliability Epsilon Error_MC
1 0.3820587514080504
2 0.61192804887166
3 0.7799929399212151
4 0.918333950866378
5 1.038433670563519


==> figures/error_reliability.dat <==
Reliability Error
1 0.02210
2 0.24801
3 0.65959
4 0.69644
5 1.24358

==> figures/fast_fading/first_scenario/pareto_rho_0.9.txt <==
Quantile, Energy
3.030004897157276833e-01,6.212121212121212571e-02
2.949195457024030853e-01,6.313131313131313538e-02
2.894376629341462448e-01,6.414141414141413811e-02
2.850781823181597341e-01,6.515151515151515471e-02
2.815972412268047398e-01,6.616161616161617132e-02
2.787800860038005535e-01,6.717171717171717404e-02
2.764702019002681643e-01,6.818181818181817677e-02
2.745316044330186611e-01,6.919191919191919338e-02
2.728744192947221703e-01,7.020202020202020998e-02
2.714365496066478700e-01,7.121212121212121271e-02
2.701654798456154527e-01,7.222222222222222932e-02
2.690295331499600318e-01,7.323232323232323204e-02
2.680016520648469402e-01,7.424242424242424865e-02
2.670652661527674332e-01,7.525252525252525138e-02
2.662017638465914438e-01,7.626262626262626798e-02
2.654056289337038965e-01,7.727272727272727071e-02
2.646603961017484075e-01,7.828282828282828731e-02
2.639674056301532512e-01,7.929292929292930392e-02
2.633116271290398269e-01,8.030303030303030665e-02
2.626971843804101758e-01,8.131313131313130937e-02
2.621119250878229390e-01,8.232323232323232598e-02
2.615589725611197069e-01,8.333333333333334259e-02
2.610312898767819800e-01,8.434343434343434531e-02
2.605275612448462730e-01,8.535353535353534804e-02
2.600483254747968376e-01,8.636363636363636465e-02
2.595847327733504240e-01,8.737373737373738125e-02
2.591442282340309378e-01,8.838383838383838398e-02
2.587169772895497877e-01,8.939393939393938671e-02
2.583065819953070941e-01,9.040404040404040331e-02
2.579140574108639838e-01,9.141414141414141992e-02
2.575290489151542128e-01,9.242424242424243652e-02
2.571602867230497469e-01,9.343434343434343925e-02
2.568046917353505321e-01,9.444444444444444198e-02
2.564557461507245839e-01,9.545454545454545858e-02
2.561203049482401184e-01,9.646464646464647519e-02
2.557961880086217499e-01,9.747474747474747792e-02
2.554764860228490031e-01,9.848484848484848064e-02
2.551682103018734771e-01,9.949494949494949725e-02
2.548706960392174148e-01,1.005050505050505139e-01
2.545761400356645332e-01,1.015151515151515166e-01
2.542903560633558713e-01,1.025252525252525193e-01
2.540138552064454269e-01,1.035353535353535359e-01
2.537433280234124844e-01,1.045454545454545525e-01
2.534764110200546927e-01,1.055555555555555552e-01
2.532176012329895864e-01,1.065656565656565719e-01
2.529664963928487942e-01,1.075757575757575746e-01
2.527184075773972749e-01,1.085858585858585912e-01
2.524746510580170855e-01,1.095959595959596078e-01
2.522377172763088926e-01,1.106060606060606105e-01
2.520072937778453093e-01,1.116161616161616132e-01
2.517792735386513714e-01,1.126262626262626299e-01
2.515545401975126660e-01,1.136363636363636326e-01
2.513465411157977392e-01,1.146464646464646492e-01
2.511592932387912702e-01,1.156565656565656658e-01
2.509930102842578559e-01,1.166666666666666685e-01
2.508479168291801176e-01,1.176767676767676851e-01
2.507242481916976407e-01,1.186868686868686878e-01
2.505006949482622147e-01,1.196969696969697045e-01
2.503974957801879953e-01,1.207070707070707072e-01
2.503161396627439084e-01,1.217171717171717238e-01
2.502568957661626126e-01,1.227272727272727265e-01
2.502200436070872724e-01,1.237373737373737431e-01
2.499961217924763501e-01,1.247474747474747458e-01
2.499803733505404080e-01,1.257575757575757625e-01
2.499875327788163848e-01,1.267676767676767513e-01
2.497650521820724556e-01,1.277777777777777679e-01
2.497936664073525936e-01,1.287878787878787845e-01
2.498457533691420263e-01,1.297979797979798011e-01
2.499216466001102921e-01,1.308080808080808177e-01
2.496980762144188903e-01,1.318181818181818343e-01
2.497961197794728305e-01,1.328282828282828509e-01
2.499186029427775402e-01,1.338383838383838398e-01
2.496951894015185802e-01,1.348484848484848564e-01


==> figures/fast_fading/first_scenario/pareto_rho_0.99.txt <==
Quantile, Energy
3.718291236580726355e-01,6.212121212121212571e-02
3.490101774971252624e-01,6.313131313131313538e-02
3.351641137799939996e-01,6.414141414141413811e-02
3.247422365344311834e-01,6.515151515151515471e-02
3.163426590178970432e-01,6.616161616161617132e-02
3.096212874862495079e-01,6.717171717171717404e-02
3.043093282904698604e-01,6.818181818181817677e-02
3.001100381396858419e-01,6.919191919191919338e-02
2.968004423551807158e-01,7.020202020202020998e-02
2.941577671784557091e-01,7.121212121212121271e-02
2.920078322612523758e-01,7.222222222222222932e-02
2.902204548457340549e-01,7.323232323232323204e-02
2.886971783239336009e-01,7.424242424242424865e-02
2.873725372510983478e-01,7.525252525252525138e-02
2.862047119983672783e-01,7.626262626262626798e-02
2.851563723985778287e-01,7.727272727272727071e-02
2.842070557709908685e-01,7.828282828282828731e-02
2.833397090688350439e-01,7.929292929292930392e-02
2.825373727546830471e-01,8.030303030303030665e-02
2.817964457618856167e-01,8.131313131313130937e-02
2.811000212280304611e-01,8.232323232323232598e-02
2.804516497239508688e-01,8.333333333333334259e-02
2.798358845598629130e-01,8.434343434343434531e-02
2.792577524339327488e-01,8.535353535353534804e-02
2.787062949586361360e-01,8.636363636363636465e-02
2.781829923294164564e-01,8.737373737373738125e-02
2.776848207267938462e-01,8.838383838383838398e-02
2.772053008235937921e-01,8.939393939393938671e-02
2.767515104332489151e-01,9.040404040404040331e-02
2.763088439370698368e-01,9.141414141414141992e-02
2.758964362372513524e-01,9.242424242424243652e-02
2.755137331137170742e-01,9.343434343434343925e-02
2.752509610108956895e-01,9.444444444444444198e-02
2.749500749969592261e-01,9.545454545454545858e-02
2.748540393161584827e-01,9.646464646464647519e-02
2.746362886322831209e-01,9.747474747474747792e-02
2.744479500569973474e-01,9.848484848484848064e-02
2.745799836338568278e-01,9.949494949494949725e-02
2.744772170084052165e-01,1.005050505050505139e-01
2.744043897339987215e-01,1.015151515151515166e-01
2.743615975117160155e-01,1.025252525252525193e-01
2.743489744569158062e-01,1.035353535353535359e-01


==> figures/fast_fading/first_scenario/pareto_rho_0.999.txt <==
Quantile, Energy
4.389005805042579533e-01,6.212121212121212571e-02
4.015119792845212032e-01,6.313131313131313538e-02
3.779432379402489217e-01,6.414141414141413811e-02
3.610154873079204352e-01,6.515151515151515471e-02
3.471369542716021828e-01,6.616161616161617132e-02
3.358637691165380357e-01,6.717171717171717404e-02
3.267417194948900594e-01,6.818181818181817677e-02
3.194712518239256061e-01,6.919191919191919338e-02
3.137354045873149144e-01,7.020202020202020998e-02
3.092757577804496893e-01,7.121212121212121271e-02
3.058338770960581376e-01,7.222222222222222932e-02
3.031535451842973239e-01,7.323232323232323204e-02
3.010319482301523353e-01,7.424242424242424865e-02
2.993019104930608743e-01,7.525252525252525138e-02
2.978495902838996789e-01,7.626262626262626798e-02
2.965958710568266654e-01,7.727272727272727071e-02
2.954950351191115709e-01,7.828282828282828731e-02
2.945136796300106274e-01,7.929292929292930392e-02
2.936206492554002678e-01,8.030303030303030665e-02
2.928109693205049324e-01,8.131313131313130937e-02
2.920563999962663693e-01,8.232323232323232598e-02
2.913617865413615227e-01,8.333333333333334259e-02
2.907083740999525379e-01,8.434343434343434531e-02
2.901333572291887597e-01,8.535353535353534804e-02
2.896884579402574378e-01,8.636363636363636465e-02
2.893747606495518654e-01,8.737373737373738125e-02
2.891939937659530058e-01,8.838383838383838398e-02
2.891484098074229014e-01,8.939393939393938671e-02
2.892407075875473854e-01,9.040404040404040331e-02
2.890289395607174017e-01,9.141414141414141992e-02


==> figures/fast_fading/first_scenario/pareto_rho_0.9999.txt <==
Quantile, Energy
5.051506364202924537e-01,6.212121212121212571e-02
4.533186831388423821e-01,6.313131313131313538e-02
4.200287237783770777e-01,6.414141414141413811e-02
3.962600306013382978e-01,6.515151515151515471e-02
3.768536443014049997e-01,6.616161616161617132e-02
3.608490644255882285e-01,6.717171717171717404e-02
3.477685272475611322e-01,6.818181818181817677e-02
3.371028361090194214e-01,6.919191919191919338e-02
3.285687442900646071e-01,7.020202020202020998e-02
3.218370553588311700e-01,7.121212121212121271e-02
3.166339741943700048e-01,7.222222222222222932e-02
3.126849187358130555e-01,7.323232323232323204e-02
3.097266374560599389e-01,7.424242424242424865e-02
3.074831502703789798e-01,7.525252525252525138e-02
3.057176429203124490e-01,7.626262626262626798e-02
3.042807449621201532e-01,7.727272727272727071e-02
3.030550464253988774e-01,7.828282828282828731e-02
3.019940115477116604e-01,7.929292929292930392e-02
3.010554169252797618e-01,8.030303030303030665e-02
3.002025363083581366e-01,8.131313131313130937e-02
2.995523552726788719e-01,8.232323232323232598e-02
2.992378699893271099e-01,8.333333333333334259e-02
2.992678263708126729e-01,8.434343434343434531e-02
2.992096817221839289e-01,8.535353535353534804e-02


==> figures/fast_fading/first_scenario/pareto_rho_0.99999.txt <==
Quantile, Energy
5.709141364071560476e-01,6.212121212121212571e-02
5.047124512229032023e-01,6.313131313131313538e-02
4.617503845914031624e-01,6.414141414141413811e-02
4.309678980684449323e-01,6.515151515151515471e-02
4.060399804165634174e-01,6.616161616161617132e-02
3.853205993117250205e-01,6.717171717171717404e-02
3.681787406276422758e-01,6.818181818181817677e-02
3.540573535127837235e-01,6.919191919191919338e-02
3.426153498179393408e-01,7.020202020202020998e-02
3.334014625901647877e-01,7.121212121212121271e-02
3.261616840133151896e-01,7.222222222222222932e-02
3.206255258199415259e-01,7.323232323232323204e-02
3.165102474825881029e-01,7.424242424242424865e-02
3.135438084056010322e-01,7.525252525252525138e-02
3.113939701259439974e-01,7.626262626262626798e-02
3.097623793105455658e-01,7.727272727272727071e-02
3.084459477929201165e-01,7.828282828282828731e-02
3.073358708608548984e-01,7.929292929292930392e-02
3.066339284090580652e-01,8.030303030303030665e-02
3.062966311355379001e-01,8.131313131313130937e-02


==> figures/fast_fading/second_scenario/paret_rho_0.9999.csv <==
Quantile,Energy
3.233333333333333615e-01,9.361838460694367481e-02
3.266666666666666607e-01,9.224355366798664413e-02
3.300000000000000155e-01,9.054052639337401009e-02
3.333333333333333703e-01,8.969565680114155448e-02
3.366666666666666696e-01,8.823277265371014255e-02
3.400000000000000244e-01,8.741411522793741951e-02
3.433333333333333792e-01,8.673266359404785408e-02
3.466666666666666785e-01,8.568138128790564467e-02
3.500000000000000333e-01,8.467474585036799395e-02
3.533333333333333881e-01,8.410131034501217018e-02
3.566666666666666874e-01,8.347639268405239454e-02
3.599999999999999867e-01,8.286530173166864466e-02
3.633333333333333970e-01,8.222626860485500455e-02
3.666666666666666963e-01,8.175233846189350340e-02
3.699999999999999956e-01,8.133365552761828710e-02
3.733333333333334059e-01,8.095390012563878634e-02
3.766666666666667052e-01,8.024905442655221044e-02
3.800000000000000044e-01,7.994045178261667550e-02
3.833333333333333592e-01,7.951568475536177627e-02
3.866666666666667140e-01,7.913109362895014154e-02
3.900000000000000133e-01,7.869488735398674772e-02
3.933333333333333681e-01,7.835656687955763755e-02
3.966666666666667229e-01,7.807836532869784352e-02
4.000000000000000222e-01,7.791424990838856368e-02
4.033333333333333770e-01,7.759678715008504202e-02
4.066666666666667318e-01,7.696453109806666859e-02
4.100000000000000311e-01,7.674311907154759971e-02
4.133333333333333304e-01,7.655099135957083023e-02
4.166666666666667407e-01,7.618903566276952199e-02
4.200000000000000400e-01,7.594732833554543316e-02
4.233333333333333393e-01,7.589731888462025733e-02
4.266666666666667496e-01,7.564827759384901151e-02
4.300000000000000488e-01,7.540017560818543241e-02
4.333333333333333481e-01,7.514433917257838658e-02
4.366666666666667029e-01,7.487003569875400055e-02
4.400000000000000577e-01,7.462604435562480987e-02
4.433333333333333570e-01,7.445967950985661610e-02
4.466666666666667118e-01,7.441762585220033921e-02
4.500000000000000666e-01,7.419075730240111410e-02
4.533333333333333659e-01,7.387490448175071389e-02
4.566666666666667207e-01,7.368007562704660673e-02
4.600000000000000755e-01,7.357678618544778726e-02
4.633333333333333748e-01,7.335481389253868667e-02
4.666666666666666741e-01,7.301334744765079765e-02
4.700000000000000844e-01,7.307330662086314321e-02
4.733333333333333837e-01,7.299918662214020804e-02
4.766666666666666829e-01,7.268839665686042950e-02
4.800000000000000933e-01,7.260504657665756145e-02
4.833333333333333925e-01,7.226655151724983850e-02
4.866666666666666918e-01,7.231395091657510932e-02
4.900000000000001021e-01,7.219103582565707111e-02
4.933333333333334014e-01,7.184489982184058543e-02
4.966666666666667007e-01,7.198163016437987560e-02
5.000000000000000000e-01,7.171597374493259014e-02
5.033333333333334103e-01,7.171521098653611814e-02
5.066666666666667096e-01,7.156181584143624097e-02
5.100000000000000089e-01,7.155909572673062324e-02
5.133333333333334192e-01,7.138264532051863398e-02
5.166666666666667185e-01,7.137860661834448395e-02
5.200000000000000178e-01,7.117868771449344101e-02
5.233333333333334281e-01,7.134309456939295913e-02
5.266666666666667274e-01,7.111129672118113310e-02
5.300000000000000266e-01,7.111925152865175570e-02
5.333333333333334370e-01,7.103071584739306665e-02
5.366666666666667362e-01,7.105291273114444639e-02
5.400000000000000355e-01,7.076299492392376655e-02
5.433333333333334458e-01,7.094535526911296963e-02
5.466666666666667451e-01,7.096222620515366120e-02
5.500000000000000444e-01,7.081826492893800173e-02


==> figures/fast_fading/second_scenario/pareto_rho_0.9.csv <==
Quantile,Energy
2.533333333333333548e-01,1.048357254445297926e-01
2.566666666666666541e-01,9.908192091071948981e-02
2.600000000000000089e-01,9.531601602795125583e-02
2.633333333333333637e-01,9.242979578387558459e-02
2.666666666666666630e-01,8.905880775335101029e-02
2.700000000000000178e-01,8.675005967913382299e-02
2.733333333333333171e-01,8.471754189870556173e-02
2.766666666666666718e-01,8.276362980906454281e-02
2.800000000000000266e-01,8.097350099613156993e-02
2.833333333333333259e-01,7.942379703045263084e-02
2.866666666666666807e-01,7.830846845587818850e-02
2.900000000000000355e-01,7.704008240936352503e-02
2.933333333333333348e-01,7.591998925485399230e-02
2.966666666666666896e-01,7.507922418182752522e-02
3.000000000000000444e-01,7.432659159969412510e-02
3.033333333333333437e-01,7.352298392162971707e-02
3.066666666666666985e-01,7.279570199541768316e-02
3.100000000000000533e-01,7.215055702976684582e-02
3.133333333333333526e-01,7.162285117316770366e-02
3.166666666666666519e-01,7.108814073955184443e-02
3.200000000000000067e-01,7.063094389642408932e-02
3.233333333333333615e-01,7.006676810165250735e-02
3.266666666666666607e-01,6.988319694412578609e-02
3.300000000000000155e-01,6.972564184508336926e-02
3.333333333333333703e-01,6.974040297607604633e-02
3.366666666666666696e-01,6.971309241091765141e-02
3.400000000000000244e-01,6.972589437033589743e-02
3.433333333333333792e-01,6.973293561696859710e-02
3.466666666666666785e-01,6.966816941566461585e-02
3.500000000000000333e-01,6.972253442343327723e-02
3.533333333333333881e-01,6.977125739408264471e-02
3.566666666666666874e-01,6.968185053092494641e-02
3.599999999999999867e-01,6.970035985939283807e-02
3.633333333333333970e-01,6.975638938398355526e-02
3.666666666666666963e-01,6.973218904762377990e-02
3.699999999999999956e-01,6.970175527425045980e-02
3.733333333333334059e-01,6.977088837922812425e-02
3.766666666666667052e-01,6.975613051634607653e-02
3.800000000000000044e-01,6.969854452444337878e-02
3.833333333333333592e-01,6.978458355707875538e-02
3.866666666666667140e-01,6.969407618851772290e-02
3.900000000000000133e-01,6.977650274899795113e-02
3.933333333333333681e-01,6.986484898028372248e-02
3.966666666666667229e-01,6.973542530792051219e-02
4.000000000000000222e-01,6.980035985939284093e-02
4.033333333333333770e-01,6.972380728402284567e-02
4.066666666666667318e-01,6.970153831057128435e-02
4.100000000000000311e-01,6.974919059826500956e-02
4.133333333333333304e-01,6.977277254559778596e-02
4.166666666666667407e-01,6.980497928831903842e-02
4.200000000000000400e-01,6.977558816126122609e-02
4.233333333333333393e-01,6.971974958919111010e-02
4.266666666666667496e-01,6.967018961768482732e-02
4.300000000000000488e-01,6.971729005772478449e-02
4.333333333333333481e-01,6.977465537724955591e-02
4.366666666666667029e-01,6.968439998496178678e-02
4.400000000000000577e-01,6.972841962286116524e-02
4.433333333333333570e-01,6.978256149277706211e-02
4.466666666666667118e-01,6.972411934694458524e-02
4.500000000000000666e-01,6.972505967595853116e-02
4.533333333333333659e-01,6.973685628435147277e-02
4.566666666666667207e-01,6.975920924964397474e-02
4.600000000000000755e-01,6.979182709442126320e-02
4.633333333333333748e-01,6.980310207559727032e-02
4.666666666666666741e-01,6.981720588264060667e-02
4.700000000000000844e-01,6.982455462545349156e-02
4.733333333333333837e-01,6.981985291734811583e-02
4.766666666666666829e-01,6.982386682169205994e-02
4.800000000000000933e-01,6.980005967595853678e-02
4.833333333333333925e-01,6.978710880960400931e-02
4.866666666666666918e-01,6.975812608095133260e-02
4.900000000000001021e-01,6.972606977696864383e-02
4.933333333333334014e-01,6.970486975236495075e-02
4.966666666666667007e-01,6.969422608466081803e-02
5.000000000000000000e-01,6.980288511191808098e-02
5.033333333333334103e-01,6.976804581712023334e-02
5.066666666666667096e-01,6.974391176947355997e-02
5.100000000000000089e-01,6.973018729962882079e-02
5.133333333333334192e-01,6.972658506180061389e-02
5.166666666666667185e-01,6.974670476919997419e-02
5.200000000000000178e-01,6.971956278499752413e-02
5.233333333333334281e-01,6.970268568027986056e-02
5.266666666666667274e-01,6.970264177671620098e-02
5.300000000000000266e-01,6.975303078195223272e-02
5.333333333333334370e-01,6.981888938432412317e-02
5.366666666666667362e-01,6.979376312135730787e-02
5.400000000000000355e-01,6.975247342654784799e-02
5.433333333333334458e-01,6.970359190415370554e-02
5.466666666666667451e-01,6.985222271765745283e-02
5.500000000000000444e-01,6.980414773818072183e-02

==> figures/fast_fading/second_scenario/pareto_rho_0.99.csv <==
Quantile,Energy
2.833333333333333259e-01,9.633301619475989619e-02
2.866666666666666807e-01,9.378245815494776205e-02
2.900000000000000355e-01,9.142578417547769787e-02
2.933333333333333348e-01,8.943337240853513337e-02
2.966666666666666896e-01,8.756093663343446354e-02
3.000000000000000444e-01,8.606678504014514397e-02
3.033333333333333437e-01,8.490696434501714129e-02
3.066666666666666985e-01,8.339284036902097630e-02
3.100000000000000533e-01,8.218078581487166245e-02
3.133333333333333526e-01,8.144506201331974671e-02
3.166666666666666519e-01,8.019938917995086958e-02
3.200000000000000067e-01,7.956877681100030242e-02
3.233333333333333615e-01,7.868017723787969209e-02
3.266666666666666607e-01,7.791864919302753101e-02
3.300000000000000155e-01,7.742766001521199370e-02
3.333333333333333703e-01,7.678696282732477840e-02
3.366666666666666696e-01,7.629687548812047471e-02
3.400000000000000244e-01,7.563427075260174826e-02
3.433333333333333792e-01,7.512621333837324333e-02
3.466666666666666785e-01,7.481821990649509257e-02
3.500000000000000333e-01,7.426171963438132906e-02
3.533333333333333881e-01,7.404569202015588714e-02
3.566666666666666874e-01,7.345629444735944646e-02
3.599999999999999867e-01,7.323218000415097906e-02
3.633333333333333970e-01,7.282434251206730547e-02
3.666666666666666963e-01,7.255932645795935831e-02
3.699999999999999956e-01,7.210971418904130181e-02
3.733333333333334059e-01,7.184830592325834597e-02
3.766666666666667052e-01,7.173255882068119149e-02
3.800000000000000044e-01,7.135944562123965051e-02
3.833333333333333592e-01,7.089467633908382027e-02
3.866666666666667140e-01,7.084941728680389794e-02
3.900000000000000133e-01,7.069898624558169919e-02
3.933333333333333681e-01,7.054038163079584534e-02
3.966666666666667229e-01,7.051660259733673330e-02
4.000000000000000222e-01,7.036741618409339538e-02
4.033333333333333770e-01,7.036514902836699115e-02
4.066666666666667318e-01,7.018584432105988424e-02
4.100000000000000311e-01,7.018698702742176554e-02
4.133333333333333304e-01,7.019472931880373079e-02
4.166666666666667407e-01,7.018400424722220921e-02
4.200000000000000400e-01,7.013728163987580089e-02
4.233333333333333393e-01,7.009652119708298379e-02
4.266666666666667496e-01,7.015703915148067960e-02
4.300000000000000488e-01,7.009923002172521733e-02
4.333333333333333481e-01,7.014633046176518838e-02
4.366666666666667029e-01,7.007158117065559466e-02
4.400000000000000577e-01,7.010519123075303893e-02
4.433333333333333570e-01,7.014921086865240352e-02
4.466666666666667118e-01,7.013863684255829123e-02
4.500000000000000666e-01,7.012841227623752005e-02
4.533333333333333659e-01,7.010512675772093139e-02
4.566666666666667207e-01,7.014114921364440758e-02
4.600000000000000755e-01,7.016350217893690955e-02
4.633333333333333748e-01,7.019559839649726352e-02
4.666666666666666741e-01,7.019914584664103951e-02
4.700000000000000844e-01,7.021324965368438975e-02
4.733333333333333837e-01,7.021234923824810903e-02
4.766666666666666829e-01,7.020764753014273329e-02
4.800000000000000933e-01,7.020341227623752567e-02
4.833333333333333925e-01,7.017960513050398863e-02
4.866666666666666918e-01,7.016665426414946116e-02
4.900000000000001021e-01,7.012942237724763272e-02
4.933333333333334014e-01,7.009736607326494395e-02
4.966666666666667007e-01,7.007616604866125087e-02
5.000000000000000000e-01,7.021178102962347123e-02
5.033333333333334103e-01,7.016593224996522937e-02
5.066666666666667096e-01,7.013109295516736785e-02
5.100000000000000089e-01,7.010695890752069448e-02
5.133333333333334192e-01,7.009323443767595530e-02
5.166666666666667185e-01,7.013920109009995352e-02
5.200000000000000178e-01,7.010150274899794309e-02
5.233333333333334281e-01,7.007436076479550691e-02
5.266666666666667274e-01,7.010052820956119701e-02
5.300000000000000266e-01,7.023020459042014774e-02
5.333333333333334370e-01,7.020082934832455601e-02
5.366666666666667362e-01,7.016543820587295421e-02
5.400000000000000355e-01,7.014031194290612503e-02
5.433333333333334458e-01,7.009077308984751342e-02
5.466666666666667451e-01,7.023416268165788567e-02
5.500000000000000444e-01,7.019052238095710439e-02


==> figures/fast_fading/second_scenario/pareto_rho_0.999.csv <==
Quantile,Energy
3.066666666666666985e-01,9.322219921922070274e-02
3.100000000000000533e-01,9.127938466178006638e-02
3.133333333333333526e-01,9.017113757371506000e-02
3.166666666666666519e-01,8.850965774445404555e-02
3.200000000000000067e-01,8.763451975318428677e-02
3.233333333333333615e-01,8.613405913952475179e-02
3.266666666666666607e-01,8.531073044586157117e-02
3.300000000000000155e-01,8.403997850745288656e-02
3.333333333333333703e-01,8.328950516552546812e-02
3.366666666666666696e-01,8.258794776675536242e-02
3.400000000000000244e-01,8.169311362506506691e-02
3.433333333333333792e-01,8.110513606424815669e-02
3.466666666666666785e-01,8.048835014303068469e-02
3.500000000000000333e-01,7.984248618697718791e-02
3.533333333333333881e-01,7.933247063560371071e-02
3.566666666666666874e-01,7.886761596201771751e-02
3.599999999999999867e-01,7.844293093897608538e-02
3.633333333333333970e-01,7.791413831168041149e-02
3.666666666666666963e-01,7.745466130416842065e-02
3.699999999999999956e-01,7.694438579198505102e-02
3.733333333333334059e-01,7.658240425199641654e-02
3.766666666666667052e-01,7.617114394260406096e-02
3.800000000000000044e-01,7.601596324661463733e-02
3.833333333333333592e-01,7.543480611208679132e-02
3.866666666666667140e-01,7.519144819931318502e-02
3.900000000000000133e-01,7.497926440624304301e-02
3.933333333333333681e-01,7.478054666141845108e-02
3.966666666666667229e-01,7.451716302931790659e-02
4.000000000000000222e-01,7.428535291053001144e-02
4.033333333333333770e-01,7.394060113718609051e-02
4.066666666666667318e-01,7.353113373662317764e-02
4.100000000000000311e-01,7.353041232738330435e-02
4.133333333333333304e-01,7.310823288443077383e-02
4.166666666666667407e-01,7.288742571663553438e-02
4.200000000000000400e-01,7.275032682288332109e-02
4.233333333333333393e-01,7.248896078841665647e-02
4.266666666666667496e-01,7.221669398184710209e-02
4.300000000000000488e-01,7.210286349775299475e-02
4.333333333333333481e-01,7.176295047913704150e-02
4.366666666666667029e-01,7.169084292763695798e-02
4.400000000000000577e-01,7.150706891163066681e-02
4.433333333333333570e-01,7.142582222978108297e-02
4.466666666666667118e-01,7.121389540128200690e-02
4.500000000000000666e-01,7.126061087824576978e-02
4.533333333333333659e-01,7.106313618971003832e-02
4.566666666666667207e-01,7.090494392035814886e-02
4.600000000000000755e-01,7.067899594135691743e-02
4.633333333333333748e-01,7.077534341433895648e-02
4.666666666666666741e-01,7.069906601574323102e-02
4.700000000000000844e-01,7.077823836559933579e-02
4.733333333333333837e-01,7.069531815624699456e-02
4.766666666666666829e-01,7.045158506180060343e-02
4.800000000000000933e-01,7.049082242904039508e-02
4.833333333333333925e-01,7.041419403363556595e-02
4.866666666666666918e-01,7.043533927055482813e-02
4.900000000000001021e-01,7.054619971869492689e-02
4.933333333333334014e-01,7.054380520923994591e-02
4.966666666666667007e-01,7.046866236956123020e-02
5.000000000000000000e-01,7.044746234495753712e-02
5.033333333333334103e-01,7.043681867725341827e-02
5.066666666666667096e-01,7.043643988903407205e-02
5.100000000000000089e-01,7.044604270671578350e-02
5.133333333333334192e-01,7.047000604556784287e-02
5.166666666666667185e-01,7.045628157572308981e-02
5.200000000000000178e-01,7.045267933789488290e-02
5.233333333333334281e-01,7.045630072879592587e-02
5.266666666666667274e-01,7.042915874459348968e-02
5.300000000000000266e-01,7.041228163987581223e-02
5.333333333333334370e-01,7.039573941981384919e-02
5.366666666666667362e-01,7.054737816987337318e-02
5.400000000000000355e-01,7.051198702742175750e-02
5.433333333333334458e-01,7.048686076445495607e-02
5.466666666666667451e-01,7.042907275314717885e-02
5.500000000000000444e-01,7.038019123075302252e-02


==> figures/fast_fading/second_scenario/pareto_rho_0.99999.csv <==
Quantile,Energy
3.433333333333333792e-01,9.134583931690171132e-02
3.466666666666666785e-01,9.046634518757554200e-02
3.500000000000000333e-01,8.963217261337315389e-02
3.533333333333333881e-01,8.894108199141988191e-02
3.566666666666666874e-01,8.779623471080016950e-02
3.599999999999999867e-01,8.712377209207106121e-02
3.633333333333333970e-01,8.642096945063242053e-02
3.666666666666666963e-01,8.568752572848729876e-02
3.699999999999999956e-01,8.509758305550749191e-02
3.733333333333334059e-01,8.455898557689471573e-02
3.766666666666667052e-01,8.393246335142466596e-02
3.800000000000000044e-01,8.357345500252050252e-02
3.833333333333333592e-01,8.287333705919396054e-02
3.866666666666667140e-01,8.245798097803988536e-02
3.900000000000000133e-01,8.208179316838712380e-02
3.933333333333333681e-01,8.172886761625589025e-02
3.966666666666667229e-01,8.131268624779354470e-02
4.000000000000000222e-01,8.093544882779948879e-02
4.033333333333333770e-01,8.059574811815367612e-02
4.066666666666667318e-01,8.019876361647368390e-02
4.100000000000000311e-01,7.975381959624443240e-02
4.133333333333333304e-01,7.953450257224682629e-02
4.166666666666667407e-01,7.920624815163836152e-02
4.200000000000000400e-01,7.899319570208784835e-02
4.233333333333333393e-01,7.862568007403566983e-02
4.266666666666667496e-01,7.841889219893224960e-02
4.300000000000000488e-01,7.837469451778619756e-02
4.333333333333333481e-01,7.815608499661863551e-02
4.366666666666667029e-01,7.772072890260106615e-02
4.400000000000000577e-01,7.746226167053223144e-02
4.433333333333333570e-01,7.722706383478965264e-02
4.466666666666667118e-01,7.702036674711700004e-02
4.500000000000000666e-01,7.680334186890200310e-02
4.533333333333333659e-01,7.653311921252121952e-02
4.566666666666667207e-01,7.629230265652993392e-02
4.600000000000000755e-01,7.629480308302018232e-02
4.633333333333333748e-01,7.604151678284019888e-02
4.666666666666666741e-01,7.581427085984226988e-02
4.700000000000000844e-01,7.555376997288142105e-02
4.733333333333333837e-01,7.532197950408607567e-02
4.766666666666666829e-01,7.522818954608814779e-02
4.800000000000000933e-01,7.498427476349303622e-02
4.833333333333333925e-01,7.486636422094467003e-02
4.866666666666666918e-01,7.489318918631394928e-02
4.900000000000001021e-01,7.461623997602097325e-02
4.933333333333334014e-01,7.449741846111994359e-02
4.966666666666667007e-01,7.418094509804705472e-02
5.000000000000000000e-01,7.419941068677399221e-02
5.033333333333334103e-01,7.396811812770986982e-02
5.066666666666667096e-01,7.370252382766676047e-02
5.100000000000000089e-01,7.372360612856602990e-02
5.133333333333334192e-01,7.354782642442267426e-02
5.166666666666667185e-01,7.329132139227302611e-02
5.200000000000000178e-01,7.319830662086312945e-02
5.233333333333334281e-01,7.308294083089442172e-02
5.266666666666667274e-01,7.298651971097558366e-02
5.300000000000000266e-01,7.282598336859816279e-02
5.333333333333334370e-01,7.287036644197743274e-02
5.366666666666667362e-01,7.254778224007293885e-02
5.400000000000000355e-01,7.236479266741685512e-02
5.433333333333334458e-01,7.237876821151793816e-02
5.466666666666667451e-01,7.243994154956279186e-02
5.500000000000000444e-01,7.205255975450051975e-02


==> figures/fixed_q_results.dat <==
latency1.1 latency1.2 latency1.3 latency1.4 latency1.5 energy1.1 energy1.2 energy1.3 energy1.4 energy1.5
0.3700 0.3438 0.3242 0.3111 0.3076 0.0954 0.0980 0.1041 0.1006 0.0944 
0.3885 0.3646 0.3481 0.3427 0.3509 0.0954 0.0980 0.1041 0.0987 0.0928 
0.4041 0.3824 0.3690 0.3716 0.3913 0.0954 0.0980 0.1041 0.0973 0.0916 
0.4183 0.3989 0.3889 0.3995 0.4305 0.0954 0.0980 0.1035 0.0961 0.0907 
0.4317 0.4145 0.4087 0.4268 0.4692 0.0954 0.0980 0.1022 0.0951 0.0899 


==> figures/lower_quantile.dat <==
Q Quantile_Bound
1.000001 0.3442882071769281
1.0050514949494949 0.34266984607450546
1.0101019898989898 0.34115453104907817
1.0151524848484847 0.3397096915688068
1.0202029797979797 0.3383237041097351
1.0252534747474746 0.3369900394902374
1.0303039696969696 0.3357044895199096
1.0353544646464645 0.3344641443352646
1.0404049595959595 0.333266907654109
1.0454554545454544 0.33211123199547216
1.0505059494949494 0.33099596004496995
1.0555564444444443 0.32992022321317743
1.0606069393939392 0.3288833735496139
1.0656574343434342 0.3278849363066419
1.0707079292929291 0.32692457589769525
1.0757584242424243 0.3260020708752143
1.0808089191919192 0.32511729517231663
1.0858594141414142 0.3242702038079366
1.0909099090909091 0.32346082184321845
1.095960404040404 0.32268923575156405
1.101010898989899 0.32195558661057416
1.106061393939394 0.3212600646896536
1.111111888888889 0.32060290512101114
1.1161623838383838 0.31998438442182653
1.1212128787878788 0.319404817692538
1.1262633737373737 0.3188645563577245
1.1313138686868687 0.31836398634660934
1.1363643636363636 0.3179035266329975
1.1414148585858586 0.31748362807163627
1.1464653535353535 0.31710477248109403
1.1515158484848484 0.31676747193332144
1.1565663434343434 0.31647226821789876
1.1616168383838383 0.3162197324550955
1.1666673333333333 0.31601046483671025
1.1717178282828282 0.31584509447750597
1.1767683232323232 0.31572427936313024
1.181818818181818 0.31564870638289433
1.186869313131313 0.3156190914377891
1.191919808080808 0.3156361796157615
1.196970303030303 0.31570074542760607
1.2020207979797979 0.3158135930979464
1.2070712929292928 0.3159755569066844
1.2121217878787878 0.316187501577065
1.2171722828282827 0.31645032270714113
1.2222227777777777 0.31676494724195436
1.2272732727272726 0.3171323339842043
1.2323237676767675 0.3175534741415613
1.2373742626262625 0.31802939190910035
1.2424247575757574 0.31856114508561933
1.2474752525252524 0.3191498257228401
1.2525257474747473 0.31979656080669994
1.2575762424242423 0.32050251297012394
1.2626267373737372 0.32126888123682024
1.2676772323232324 0.32209690179578254
1.2727277272727273 0.32298784880630593
1.2777782222222223 0.3239430352334259
1.2828287171717172 0.32496381371378824
1.2878792121212121 0.32605157745204877
1.292929707070707 0.32720776114796735
1.297980202020202 0.3284338419544455
1.303030696969697 0.32973134046681085
1.308081191919192 0.33110182174371394
1.3131316868686869 0.3325468963600596
1.3181821818181818 0.3340682214924448
1.3232326767676768 0.3356675020376219
1.3282831717171717 0.3373464917645512
1.3333336666666666 0.3391069945006527
1.3383841616161616 0.34095086535290475
1.3434346565656565 0.34288001196447737
1.3484851515151515 0.34489639580762876
1.3535356464646464 0.3470020335136246
1.3585861414141414 0.3491989982404852
1.3636366363636363 0.3514894210793918
1.3686871313131312 0.3538754925006247
1.3737376262626262 0.35635946383993744
1.3787881212121211 0.35894364882630914
1.3838386161616163 0.3616304251520467
1.3888891111111112 0.36442223608624774
1.3939396060606062 0.3673215921326687
1.3989901010101011 0.3703310727330728
1.404040595959596 0.3734533280171784
1.409091090909091 0.3766910806003487
1.414141585858586 0.38004712743021374
1.419192080808081 0.3835243416834452
1.4242425757575758 0.38712567471393966
1.4292930707070708 0.39085415805370854
1.4343435656565657 0.3947129054678098
1.4393940606060607 0.39870511506468964
1.4444445555555556 0.402834071463354
1.4494950505050506 0.40710314801881636
1.4545455454545455 0.41151580910731844
1.4595960404040405 0.41607561247286307
1.4646465353535354 0.42078621163663454
1.4696970303030303 0.42565135837093193
1.4747475252525253 0.43067490523928564
1.4797980202020202 0.4358608082044679
1.4848485151515152 0.4412131293061654
1.4898990101010101 0.4467360394101183
1.494949505050505 0.4524338210305877
1.5 0.45831087122806696


==> figures/lower_quantile_99999.dat <==
Q Quantile_Bound
1.000001 0.34533336769024414
1.0050514949494949 0.34380046988371493
1.0101019898989898 0.34244105018234894
1.0151524848484847 0.34119601978350145
1.0202029797979797 0.3400444230003937
1.0252534747474746 0.338974575116739
1.0303039696969696 0.33797901316866846
1.0353544646464645 0.3370526341219039
1.0404049595959595 0.33619181241089924
1.0454554545454544 0.33539391795682466
1.0505059494949494 0.3346570274372216
1.0555564444444443 0.3339797396818961
1.0606069393939392 0.3333610517954406
1.0656574343434342 0.33280027287376296
1.0707079292929291 0.3322969621047738
1.0757584242424243 0.331850883288634
1.0808089191919192 0.3314619707599523
1.0858594141414142 0.3311303034343408
1.0909099090909091 0.33085608477236933
1.095960404040404 0.3306396271360016
1.101010898989899 0.3304813394601861
1.106061393939394 0.33038171746364015
1.111111888888889 0.33034133583035674
1.1161623838383838 0.33036084193907567
1.1212128787878788 0.3304409508220818
1.1262633737373737 0.330582441110271
1.1313138686868687 0.3307861517770603
1.1363643636363636 0.3310529795351914
1.1414148585858586 0.33138387677176084
1.1464653535353535 0.33177984993065296
1.1515158484848484 0.3322419582699013
1.1565663434343434 0.33277131293575896
1.1616168383838383 0.3333690763064144
1.1666673333333333 0.33403646156710026
1.1717178282828282 0.3347747324853424
1.1767683232323232 0.33558520336069925
1.181818818181818 0.3364692391278549
1.186869313131313 0.33742825559558753
1.191919808080808 0.33846371980711587
1.196970303030303 0.3395771505097667
1.2020207979797979 0.3407701187239244
1.2070712929292928 0.34204424840288344
1.2121217878787878 0.3434012171766174
1.2171722828282827 0.34484275717363666
1.2222227777777777 0.34637065591607585
1.2272732727272726 0.3479867572839819
1.2323237676767675 0.3496929625454671
1.2373742626262625 0.3514912314499817
1.2424247575757574 0.35338358338247605
1.2474752525252524 0.3553720985766527
1.2525257474747473 0.35745891938588725
1.2575762424242423 0.3596462516107296
1.2626267373737372 0.3619363658821723
1.2676772323232324 0.3643315991001316
1.2727277272727273 0.3668343559268061
1.2777782222222223 0.3694471103347692
1.2828287171717172 0.3721724072098287
1.2878792121212121 0.37501286400884515
1.292929707070707 0.3779711724728337
1.297980202020202 0.3810501003958143
1.303030696969697 0.38425249344997814
1.308081191919192 0.38758127706785556
1.3131316868686869 0.3910394583822645
1.3181821818181818 0.3946301282249166
1.3232326767676768 0.3983564631846358
1.3282831717171717 0.4022217277262354
1.3333336666666666 0.40622927637117134
1.3383841616161616 0.4103825559411695
1.3434346565656565 0.41468510786608537
1.3484851515151515 0.41914057055733994
1.3535356464646464 0.4237526818483242
1.3585861414141414 0.42852528150324976
1.3636366363636363 0.43346231379596883
1.3686871313131312 0.43856783016036566
1.3737376262626262 0.4438459919139736
1.3787881212121211 0.44930107305654543
1.3838386161616163 0.45493746314535305
1.3888891111111112 0.46075967024906983
1.3939396060606062 0.466772323982143
1.3989901010101011 0.4729801786216261
1.404040595959596 0.47938811630851325
1.409091090909091 0.48600115033567
1.414141585858586 0.49282442852452957
1.419192080808081 0.49986323669278837
1.4242425757575758 0.5071230022153946
1.4292930707070708 0.5146092976811999
1.4343435656565657 0.522327844647712
1.4393940606060607 0.5302845174964482
1.4444445555555556 0.5384853473914806
1.4494950505050506 0.5469365263438115
1.4545455454545455 0.5556444113843154
1.4595960404040405 0.5646155288480497
1.4646465353535354 0.5738565787728145
1.4696970303030303 0.5833744394149227
1.4747475252525253 0.5931761718852298
1.4797980202020202 0.6032690249085423
1.4848485151515152 0.6136604397096298
1.4898990101010101 0.6243580550291327
1.494949505050505 0.6353697122727566
1.5 0.6467034607972516


==> figures/lower_quantile_new.dat <==
Q Quantile_Bound
1.000001 0.32954139613938316
1.0050514949494949 0.3279968012271786
1.0101019898989898 0.3265368738373123
1.0151524848484847 0.32513775500701253
1.0202029797979797 0.32379104184983215
1.0252534747474746 0.3224919952365136
1.0303039696969696 0.3212375273330315
1.0353544646464645 0.3200254722918812
1.0404049595959595 0.31885424498933834
1.0454554545454544 0.3177226561930754
1.0505059494949494 0.3166298023006782
1.0555564444444443 0.31557499486993135
1.0606069393939392 0.3145577131939747
1.0656574343434342 0.31357757108227774
1.0707079292929291 0.31263429284096966
1.0757584242424243 0.3117276954531001
1.0808089191919192 0.3108576750776526
1.0858594141414142 0.31002419664168884
1.0909099090909091 0.30922728570101665
1.095960404040404 0.30846702199911297
1.101010898989899 0.30774353432042956
1.106061393939394 0.30705699634606587
1.111111888888889 0.3064076232967817
1.1161623838383838 0.305795669202439
1.1212128787878788 0.30522142467571434
1.1262633737373737 0.3046852150961504
1.1313138686868687 0.30418739913147386
1.1363643636363636 0.3037283675387451
1.1414148585858586 0.30330854219976733
1.1464653535353535 0.3029283753542868
1.1515158484848484 0.3025883490015779
1.1565663434343434 0.302288974446529
1.1616168383838383 0.302030791970714
1.1666673333333333 0.3018143706124081
1.1717178282828282 0.3016403080422982
1.1767683232323232 0.301509230523889
1.181818818181818 0.30142179294944493
1.186869313131313 0.30137867894380416
1.191919808080808 0.3013806010296444
1.196970303030303 0.30142830084879907
1.2020207979797979 0.30152254943508117
1.2070712929292928 0.30166414753478277
1.2121217878787878 0.3018539259716226
1.2171722828282827 0.3020927460534219
1.2222227777777777 0.30238150001821906
1.2272732727272726 0.3027211115179055
1.2323237676767675 0.303112536137781
1.2373742626262625 0.3035567619506954
1.2424247575757574 0.30405481010468716
1.2474752525252524 0.30460773544322617
1.2525257474747473 0.30521662715735265
1.2575762424242423 0.30588260946916207
1.2626267373737372 0.3066068423462184
1.2676772323232324 0.3073905222466088
1.2727277272727273 0.308234882894458
1.2777782222222223 0.30914119608581925
1.2828287171717172 0.31011077252494623
1.2878792121212121 0.3111449626910359
1.292929707070707 0.31224515773559536
1.297980202020202 0.31341279041066145
1.303030696969697 0.31464933602815937
1.308081191919192 0.3159563134507421
1.3131316868686869 0.31733528611450834
1.3181821818181818 0.3187878630840459
1.3232326767676768 0.32031570014029215
1.3282831717171717 0.3219205009017499
1.3333336666666666 0.3236040179796386
1.3383841616161616 0.32536805416760317
1.3434346565656565 0.32721446366663703
1.3484851515151515 0.32914515334592126
1.3535356464646464 0.3311620840403125
1.3585861414141414 0.3332672718852526
1.3636366363636363 0.33546278968990706
1.3686871313131312 0.3377507683493731
1.3737376262626262 0.3401333982968374
1.3787881212121211 0.34261293099659385
1.3838386161616163 0.34519168047886784
1.3888891111111112 0.34787202491742913
1.3939396060606062 0.350656408251009
1.3989901010101011 0.35354734184957237
1.404040595959596 0.35654740622653075
1.409091090909091 0.3596592527980186
1.414141585858586 0.3628856056903875
1.419192080808081 0.36622926359711677
1.4242425757575758 0.36969310168636504
1.4292930707070708 0.3732800735604357
1.4343435656565657 0.3769932132684599
1.4393940606060607 0.38083563737363996
1.4444445555555556 0.3848105470764432
1.4494950505050506 0.3889212303951636
1.4545455454545455 0.39317106440531996
1.4595960404040405 0.3975635175393986
1.4646465353535354 0.4021021519484891
1.4696970303030303 0.40679062592740567
1.4747475252525253 0.4116326964049361
1.4797980202020202 0.4166322215008964
1.4848485151515152 0.42179316315173065
1.4898990101010101 0.42711958980642556
1.494949505050505 0.4326156791945723
1.5 0.4382857211684555


==> figures/lower_quantile_new_99999.dat <==
Q Quantile_Bound
1.000001 0.3058733895350745
1.0050514949494949 0.30450666661156306
1.0101019898989898 0.3032932254209579
1.0151524848484847 0.3021865305399539
1.0202029797979797 0.3011705231376682
1.0252534747474746 0.30023630468423246
1.0303039696969696 0.29937818371882924
1.0353544646464645 0.2985922508893788
1.0404049595959595 0.2978757155311701
1.0454554545454544 0.2972265480157716
1.0505059494949494 0.2966432672829126
1.0555564444444443 0.29612480554343307
1.0606069393939392 0.2956704175103155
1.0656574343434342 0.29527961698522837
1.0707079292929291 0.2949521311056742
1.0757584242424243 0.2946878664628872
1.0808089191919192 0.2944868834702714
1.0858594141414142 0.29434937663050775
1.0909099090909091 0.2942756591231634
1.095960404040404 0.29426615062401373
1.101010898989899 0.29432136758662164
1.106061393939394 0.29444191543084464
1.111111888888889 0.2946284822299804
1.1161623838383838 0.2948818335913996
1.1212128787878788 0.2952028084992296
1.1262633737373737 0.29559231594124535
1.1313138686868687 0.2960513321816842
1.1363643636363636 0.2965808985713097
1.1414148585858586 0.29718211980849507
1.1464653535353535 0.2978561625823087
1.1515158484848484 0.2986042545419227
1.1565663434343434 0.2994276835471071
1.1616168383838383 0.3003277971628151
1.1666673333333333 0.3013060023674375
1.1717178282828282 0.30236376544957044
1.1767683232323232 0.3035026120724133
1.181818818181818 0.30472412748837596
1.186869313131313 0.30602995688932944
1.191919808080808 0.3074218058802781
1.196970303030303 0.308901441066177
1.2020207979797979 0.3104706907432494
1.2070712929292928 0.3121314456875133
1.2121217878787878 0.3138856600343854
1.2171722828282827 0.31573535224419774
1.2222227777777777 0.31768260614929406
1.2272732727272726 0.31972957207908376
1.2323237676767675 0.3218784680600441
1.2373742626262625 0.32413158108818174
1.2424247575757574 0.32649126847193244
1.2474752525252524 0.32895995924387084
1.2525257474747473 0.3315401556399531
1.2575762424242423 0.33423443464533015
1.2626267373737372 0.33704544960603283
1.2676772323232324 0.3399759319060818
1.2727277272727273 0.3430286927097882
1.2777782222222223 0.346206624769211
1.2828287171717172 0.3495127042969059
1.2878792121212121 0.35294999290427354
1.292929707070707 0.3565216396059486
1.297980202020202 0.36023088289082156
1.303030696969697 0.36408105286039566
1.308081191919192 0.3680755734353086
1.3131316868686869 0.3722179646309539
1.3181821818181818 0.37651184490324113
1.3232326767676768 0.3809609335656292
1.3282831717171717 0.38556905327866264
1.3333336666666666 0.3903401326133284
1.3383841616161616 0.3952782086896397
1.3434346565656565 0.40038742989192827
1.3484851515151515 0.40567205866241884
1.3535356464646464 0.4111364743747264
1.3585861414141414 0.41678517628900813
1.3636366363636363 0.4226227865905628
1.3686871313131312 0.4286540535137603
1.3737376262626262 0.43488385455324857
1.3787881212121211 0.4413171997644699
1.3838386161616163 0.4479592351555821
1.3888891111111112 0.4548152461729636
1.3939396060606062 0.4618906612825585
1.3989901010101011 0.4691910556493793
1.404040595959596 0.47672215491758424
1.409091090909091 0.4844898390935993
1.414141585858586 0.4925001465348501
1.419192080808081 0.5007592780467459
1.4242425757575758 0.5092736010906285
1.4292930707070708 0.5180496541054913
1.4343435656565657 0.5270941509463555
1.4393940606060607 0.5364139854422663
1.4444445555555556 0.5460162360769756
1.4494950505050506 0.5559081707954456
1.4545455454545455 0.56609725193941
1.4595960404040405 0.576591141315325
1.4646465353535354 0.5873977053981225
1.4696970303030303 0.5985250206742855
1.4747475252525253 0.6099813791278579
1.4797980202020202 0.6217752938731036
1.4848485151515152 0.6339155049376377
1.4898990101010101 0.6464109851999438
1.494949505050505 0.6592709464853086
1.5 0.6725048458243286


==> figures/monte_carlo_quantile.dat <==
Q Quantile_Bound
1.000001 0.34776411204444874
1.0050514949494949 0.3460556108713236
1.0101019898989898 0.3443916822416642
1.0151524848484847 0.34277016125803933
1.0202029797979797 0.3412018172402852
1.0252534747474746 0.3396773435705099
1.0303039696969696 0.3382288828739876
1.0353544646464645 0.33683231053933593
1.0404049595959595 0.3355133054754095
1.0454554545454544 0.3342522640111907
1.0505059494949494 0.3330663970875967
1.0555564444444443 0.3319271058217089
1.0606069393939392 0.33084061525179864
1.0656574343434342 0.32979459226968444
1.0707079292929291 0.32877456203759203
1.0757584242424243 0.3278198969633454
1.0808089191919192 0.32690156616189014
1.0858594141414142 0.32607014887731106
1.0909099090909091 0.325191942792924
1.095960404040404 0.3244146545119419
1.101010898989899 0.3236861995156283
1.106061393939394 0.3230084291506201
1.111111888888889 0.32230948162225637
1.1161623838383838 0.32167751552475676
1.1212128787878788 0.32104192274572585
1.1262633737373737 0.32051639651453145
1.1313138686868687 0.32000586814643234
1.1363643636363636 0.31957988653236696
1.1414148585858586 0.31916455636057117
1.1464653535353535 0.31867917482787456
1.1515158484848484 0.3184451893858704
1.1565663434343434 0.31809015115182343
1.1616168383838383 0.3177997223100396
1.1666673333333333 0.317667505451798
1.1717178282828282 0.3174337277196681
1.1767683232323232 0.31732800264906047
1.181818818181818 0.31730883556427136
1.186869313131313 0.317260368030992
1.191919808080808 0.3172636967978925
1.196970303030303 0.31731140389142876
1.2020207979797979 0.3174262164724288
1.2070712929292928 0.3175760159672557
1.2121217878787878 0.3177493369634437
1.2171722828282827 0.31809083164449525
1.2222227777777777 0.3183538736762134
1.2272732727272726 0.31869863863447384
1.2323237676767675 0.31921743597181573
1.2373742626262625 0.3198791567587705
1.2424247575757574 0.3202131764311311
1.2474752525252524 0.3206743516676555
1.2525257474747473 0.3215265333795497
1.2575762424242423 0.3220009106928302
1.2626267373737372 0.32300803490478974
1.2676772323232324 0.3236811529619
1.2727277272727273 0.3247519279600838
1.2777782222222223 0.32565280999960217
1.2828287171717172 0.32685462296548085
1.2878792121212121 0.3277508465111261
1.292929707070707 0.3289115257221914
1.297980202020202 0.33002917818698024
1.303030696969697 0.33155903145601
1.308081191919192 0.3328637659622842
1.3131316868686869 0.3343209971664287
1.3181821818181818 0.3357792326410013
1.3232326767676768 0.33781412663219784
1.3282831717171717 0.3391753672432552
1.3333336666666666 0.34084183736128604
1.3383841616161616 0.3427382401988126
1.3434346565656565 0.34479341331865554
1.3484851515151515 0.34698158829622594
1.3535356464646464 0.3492673270237888
1.3585861414141414 0.35105921474311963
1.3636366363636363 0.3533049761091717
1.3686871313131312 0.35590680889857884
1.3737376262626262 0.3581798863637978
1.3787881212121211 0.3608699002890417
1.3838386161616163 0.3635507101723333
1.3888891111111112 0.3666181879925616
1.3939396060606062 0.3696736152793604
1.3989901010101011 0.37264184944495815
1.404040595959596 0.37576636709702144
1.409091090909091 0.3788416649793227
1.414141585858586 0.38205127868155453
1.419192080808081 0.38579891363349583
1.4242425757575758 0.3892872196910248
1.4292930707070708 0.39325068210008424
1.4343435656565657 0.3971939998977574
1.4393940606060607 0.40143086077435763
1.4444445555555556 0.40512719969350464
1.4494950505050506 0.4092302628455875
1.4545455454545455 0.41445661935236444
1.4595960404040405 0.4183067408117968
1.4646465353535354 0.42338183022562864
1.4696970303030303 0.42875654576369887
1.4747475252525253 0.4334129739566132
1.4797980202020202 0.43822630727089884
1.4848485151515152 0.4442398045912743
1.4898990101010101 0.44988746904746413
1.494949505050505 0.45540851307749014
1.5 0.46144708655448924


==> figures/quantile_mc_99999.dat <==
Q Quantile_MC
1.000001 0.3488056725135293
1.0050514949494949 0.3470859086327209
1.0101019898989898 0.345474616783775
1.0151524848484847 0.3438311306965807
1.0202029797979797 0.3423098254430024
1.0252534747474746 0.34092135765610676
1.0303039696969696 0.33967545676656385
1.0353544646464645 0.33853887416162776
1.0404049595959595 0.3375220898470236
1.0454554545454544 0.33654413424698987
1.0505059494949494 0.3357593288848256
1.0555564444444443 0.33496864036283236
1.0606069393939392 0.3343059821586878
1.0656574343434342 0.33386583388234486
1.0707079292929291 0.33314412858266057
1.0757584242424243 0.33274459741840556
1.0808089191919192 0.33232995891728107
1.0858594141414142 0.33208270912956495
1.0909099090909091 0.3320408805400732
1.095960404040404 0.3316869186557875
1.101010898989899 0.33140544689788387
1.106061393939394 0.33109353508780154
1.111111888888889 0.3312388065901564
1.1161623838383838 0.33116633267332235
1.1212128787878788 0.33130878026146426
1.1262633737373737 0.33124558752003025
1.1313138686868687 0.3318178198996787
1.1363643636363636 0.3316977532269431
1.1414148585858586 0.332779427862656
1.1464653535353535 0.3319316253680274
1.1515158484848484 0.3332244530548582
1.1565663434343434 0.3339427920554627
1.1616168383838383 0.3344827071697336
1.1666673333333333 0.33422271185946845
1.1717178282828282 0.3350813897283226
1.1767683232323232 0.33578063094571325
1.181818818181818 0.33733614360409375
1.186869313131313 0.33876876266164413
1.191919808080808 0.3395236847641111
1.196970303030303 0.34024971791202446
1.2020207979797979 0.3420835396532863
1.2070712929292928 0.3425991787759461
1.2121217878787878 0.34416535216806166
1.2171722828282827 0.3460404986112244
1.2222227777777777 0.34674929736365306
1.2272732727272726 0.3498268885567568
1.2323237676767675 0.35156167642097513
1.2373742626262625 0.35223911104942385
1.2424247575757574 0.3554569974259061
1.2474752525252524 0.3562592931548465
1.2525257474747473 0.3589539656905226
1.2575762424242423 0.3593284924188702
1.2626267373737372 0.3620930898075244
1.2676772323232324 0.3665680234252868
1.2727277272727273 0.3686671419738486
1.2777782222222223 0.37079429259156077
1.2828287171717172 0.3721658884234854
1.2878792121212121 0.37580746787969826
1.292929707070707 0.378097740291355
1.297980202020202 0.38311560071046014
1.303030696969697 0.3872881837460253
1.308081191919192 0.38731484215341466
1.3131316868686869 0.394486311327684
1.3181821818181818 0.3979165132572585
1.3232326767676768 0.4014291836162969
1.3282831717171717 0.40385403178422846
1.3333336666666666 0.4078928459777194
1.3383841616161616 0.4137502972289325
1.3434346565656565 0.41722971813865106
1.3484851515151515 0.4202171589990301
1.3535356464646464 0.42608264533720264
1.3585861414141414 0.42748111572140307
1.3636366363636363 0.4315417144441567
1.3686871313131312 0.43931886661138225
1.3737376262626262 0.44906651598980196
1.3787881212121211 0.4506425257924414
1.3838386161616163 0.4576846085014417
1.3888891111111112 0.4629821504219257
1.3939396060606062 0.46913634652709485
1.3989901010101011 0.47627720479845503
1.404040595959596 0.482445417626094
1.409091090909091 0.48876361264685614
1.414141585858586 0.4953356356166264
1.419192080808081 0.5047608380096451
1.4242425757575758 0.509663874955945
1.4292930707070708 0.5150761929354449
1.4343435656565657 0.5247973345816983
1.4393940606060607 0.5390427097144733
1.4444445555555556 0.5406093220045499
1.4494950505050506 0.5524414722477898
1.4545455454545455 0.5554696552252414
1.4595960404040405 0.5695560916068961
1.4646465353535354 0.5834392491766579
1.4696970303030303 0.5876498961249278
1.4747475252525253 0.5970864249898327
1.4797980202020202 0.6047002548223095
1.4848485151515152 0.6193077925872198
1.4898990101010101 0.6282937714294883
1.494949505050505 0.6421137682596381
1.5 0.6488119828892619


==> figures/quantile_mc_new.dat <==
Q Quantile_MC
1.000001 0.3328845320952534
1.0050514949494949 0.3312441835274487
1.0101019898989898 0.32967331453748644
1.0151524848484847 0.32810287447037234
1.0202029797979797 0.32658264551362837
1.0252534747474746 0.3250757153568075
1.0303039696969696 0.32360541653326014
1.0353544646464645 0.3221882849108536
1.0404049595959595 0.32076592949686195
1.0454554545454544 0.31932384301758465
1.0505059494949494 0.3179713360313463
1.0555564444444443 0.3166480005231516
1.0606069393939392 0.31530402318802314
1.0656574343434342 0.31401601664563067
1.0707079292929291 0.3128308114090421
1.0757584242424243 0.3115714991936462
1.0808089191919192 0.310402385090917
1.0858594141414142 0.3092882741540065
1.0909099090909091 0.30820960532950614
1.095960404040404 0.30707573212525713
1.101010898989899 0.30604348090635186
1.106061393939394 0.3050924826057453
1.111111888888889 0.3041529074216318
1.1161623838383838 0.3032068787208932
1.1212128787878788 0.3023984518414182
1.1262633737373737 0.3015626829410002
1.1313138686868687 0.30082887111959705
1.1363643636363636 0.3001663903367253
1.1414148585858586 0.2995299899137745
1.1464653535353535 0.2989196280741704
1.1515158484848484 0.2983556439001206
1.1565663434343434 0.29795930848209734
1.1616168383838383 0.29751058789101525
1.1666673333333333 0.2970566481300854
1.1717178282828282 0.29676189829700284
1.1767683232323232 0.29649585388746474
1.181818818181818 0.2962550527463279
1.186869313131313 0.2961498851771065
1.191919808080808 0.29614852270666703
1.196970303030303 0.29603595214456113
1.2020207979797979 0.2960718553990265
1.2070712929292928 0.2960888083504674
1.2121217878787878 0.2962771420704934
1.2171722828282827 0.29645456220622274
1.2222227777777777 0.2966285356477058
1.2272732727272726 0.2969752782182858
1.2323237676767675 0.29727477076931796
1.2373742626262625 0.2977588430615996
1.2424247575757574 0.2980454867988927
1.2474752525252524 0.29864838921667747
1.2525257474747473 0.29930209697496607
1.2575762424242423 0.29987562505931814
1.2626267373737372 0.30064681904072843
1.2676772323232324 0.3012193227096558
1.2727277272727273 0.301975877167332
1.2777782222222223 0.30311922444986283
1.2828287171717172 0.3040625369364709
1.2878792121212121 0.3050928474214628
1.292929707070707 0.306206403712025
1.297980202020202 0.307341239960218
1.303030696969697 0.308458112662539
1.308081191919192 0.3097862725213037
1.3131316868686869 0.31101126474647617
1.3181821818181818 0.3125301192398601
1.3232326767676768 0.3139507961470362
1.3282831717171717 0.3159432008060744
1.3333336666666666 0.3175677324536856
1.3383841616161616 0.31920682330967826
1.3434346565656565 0.32099678175812657
1.3484851515151515 0.32326608325803735
1.3535356464646464 0.32487718944680355
1.3585861414141414 0.32745586382686886
1.3636366363636363 0.3293395612295673
1.3686871313131312 0.33178642561600274
1.3737376262626262 0.33438806474948557
1.3787881212121211 0.3362575238954923
1.3838386161616163 0.33907216006915264
1.3888891111111112 0.34234649962412644
1.3939396060606062 0.3451478740522851
1.3989901010101011 0.34774129363768824
1.404040595959596 0.35091404467774
1.409091090909091 0.353755392183794
1.414141585858586 0.35731841465943875
1.419192080808081 0.36040752744133353
1.4242425757575758 0.3638627979084764
1.4292930707070708 0.3670764366235597
1.4343435656565657 0.3711412894025967
1.4393940606060607 0.3754713680987855
1.4444445555555556 0.37908880366974496
1.4494950505050506 0.3834564452016531
1.4545455454545455 0.387850024024093
1.4595960404040405 0.3920360462582566
1.4646465353535354 0.3966499513893397
1.4696970303030303 0.40094095822212805
1.4747475252525253 0.40661326147511406
1.4797980202020202 0.41186679298936546
1.4848485151515152 0.4169560160258581
1.4898990101010101 0.4219217783010184
1.494949505050505 0.427179935908663
1.5 0.4329007509792021


==> figures/quantile_mc_new_99999.dat <==
Q Quantile_MC
1.000001 0.3089543105065497
1.0050514949494949 0.3074386200668431
1.0101019898989898 0.3059489230455858
1.0151524848484847 0.30453792292970455
1.0202029797979797 0.30316474185448056
1.0252534747474746 0.3019356483044739
1.0303039696969696 0.30093934090742763
1.0353544646464645 0.29997995618882045
1.0404049595959595 0.29906895957246654
1.0454554545454544 0.29838596687278107
1.0505059494949494 0.2977911988601716
1.0555564444444443 0.29721280204783823
1.0606069393939392 0.29673455568571805
1.0656574343434342 0.29624555367251904
1.0707079292929291 0.29588606671154905
1.0757584242424243 0.295720948592995
1.0808089191919192 0.295552850141422
1.0858594141414142 0.295377601001644
1.0909099090909091 0.29516569608851567
1.095960404040404 0.2953646588753842
1.101010898989899 0.29525053677556157
1.106061393939394 0.2953703535654608
1.111111888888889 0.2955985365395589
1.1161623838383838 0.2957250312412933
1.1212128787878788 0.29618402011466544
1.1262633737373737 0.29671801127196884
1.1313138686868687 0.29708235715583536
1.1363643636363636 0.2976028559623656
1.1414148585858586 0.29835267152083733
1.1464653535353535 0.2988887383209091
1.1515158484848484 0.2997177158230636
1.1565663434343434 0.30061085929533177
1.1616168383838383 0.30148194973606085
1.1666673333333333 0.30232101783007864
1.1717178282828282 0.3033283070098572
1.1767683232323232 0.3048419312150658
1.181818818181818 0.30520198126146364
1.186869313131313 0.3068117938149272
1.191919808080808 0.30761659458777274
1.196970303030303 0.3094585661354805
1.2020207979797979 0.31228695094988906
1.2070712929292928 0.3126777835455167
1.2121217878787878 0.3147784762537982
1.2171722828282827 0.31725630547010925
1.2222227777777777 0.3178340065464117
1.2272732727272726 0.3207862575629136
1.2323237676767675 0.32415483667389944
1.2373742626262625 0.32611916495957055
1.2424247575757574 0.3279072427743079
1.2474752525252524 0.3298380041977472
1.2525257474747473 0.3327306365124925
1.2575762424242423 0.3360744777102593
1.2626267373737372 0.3392350510933732
1.2676772323232324 0.3403975964497244
1.2727277272727273 0.3448104918475406
1.2777782222222223 0.3470255299005817
1.2828287171717172 0.35126412533388146
1.2878792121212121 0.35492914557866445
1.292929707070707 0.3573745942419543
1.297980202020202 0.3614304908991039
1.303030696969697 0.3649821001169451
1.308081191919192 0.36783713540833557
1.3131316868686869 0.37334820843259436
1.3181821818181818 0.37725288196461937
1.3232326767676768 0.38280287137716373
1.3282831717171717 0.3877300288644002
1.3333336666666666 0.39126658817606397
1.3383841616161616 0.3979390444633999
1.3434346565656565 0.40319702818655
1.3484851515151515 0.4080923389299653
1.3535356464646464 0.4141713397286271
1.3585861414141414 0.4209704642844992
1.3636366363636363 0.4235183360782957
1.3686871313131312 0.43142783563201714
1.3737376262626262 0.43564913200462907
1.3787881212121211 0.4433878587008545
1.3838386161616163 0.45327123841774664
1.3888891111111112 0.4559384111512058
1.3939396060606062 0.46290515137897525
1.3989901010101011 0.47426026434421586
1.404040595959596 0.4811672368236904
1.409091090909091 0.48992604559689035
1.414141585858586 0.49744877874772825
1.419192080808081 0.5043745295863745
1.4242425757575758 0.5111039291471569
1.4292930707070708 0.5249484755360164
1.4343435656565657 0.5336012859436097
1.4393940606060607 0.5380406994048431
1.4444445555555556 0.5524860829258194
1.4494950505050506 0.5583342294918252
1.4545455454545455 0.5705398996695793
1.4595960404040405 0.5786752879267121
1.4646465353535354 0.5961268024884832
1.4696970303030303 0.5999927552958251
1.4747475252525253 0.6113254070720372
1.4797980202020202 0.6259532543621354
1.4848485151515152 0.6404297019997038
1.4898990101010101 0.6451898503517275
1.494949505050505 0.6616148795560981
1.5 0.6759552850956062


==> figures/slow_fading/first_scenario/pareto_rho_0.9.txt <==
Quantile, Energy
3.003773040277718520e-01,6.212121212121212571e-02
2.930818960942069284e-01,6.313131313131313538e-02
2.878092330562934120e-01,6.414141414141413811e-02
2.836211134900752384e-01,6.515151515151515471e-02
2.802707587787477972e-01,6.616161616161617132e-02
2.775610616879513048e-01,6.717171717171717404e-02
2.753263042924725124e-01,6.818181818181817677e-02
2.734480385853815254e-01,6.919191919191919338e-02
2.718356133314752121e-01,7.020202020202020998e-02
2.704331392582831617e-01,7.121212121212121271e-02
2.691916585253945060e-01,7.222222222222222932e-02
2.680789775505241224e-01,7.323232323232323204e-02
2.670712145539207993e-01,7.424242424242424865e-02
2.661512334823263881e-01,7.525252525252525138e-02
2.653023861989794452e-01,7.626262626262626798e-02
2.645184266872631085e-01,7.727272727272727071e-02
2.637844531460185049e-01,7.828282828282828731e-02
2.631008588507312007e-01,7.929292929292930392e-02
2.624541052162496779e-01,8.030303030303030665e-02
2.618471400782576564e-01,8.131313131313130937e-02
2.612693676663379594e-01,8.232323232323232598e-02
2.607225153469379109e-01,8.333333333333334259e-02
2.602012214147996216e-01,8.434343434343434531e-02
2.597025720147180805e-01,8.535353535353534804e-02
2.592289166133614486e-01,8.636363636363636465e-02
2.587696260364141243e-01,8.737373737373738125e-02
2.583330734798538475e-01,8.838383838383838398e-02
2.579105374441515997e-01,8.939393939393938671e-02
2.575035587365799850e-01,9.040404040404040331e-02
2.571147957328580591e-01,9.141414141414141992e-02
2.567333127250029934e-01,9.242424242424243652e-02
2.563673323544580218e-01,9.343434343434343925e-02
2.560155641660421533e-01,9.444444444444444198e-02
2.556690874006897762e-01,9.545454545454545858e-02
2.553359581852193694e-01,9.646464646464647519e-02
2.550153253513417484e-01,9.747474747474747792e-02
2.546977001992170586e-01,9.848484848484848064e-02
2.543913793284383607e-01,9.949494949494949725e-02
2.540957077327041791e-01,1.005050505050505139e-01
2.538043111613662584e-01,1.015151515151515166e-01
2.535202044080102080e-01,1.025252525252525193e-01
2.532452911207052626e-01,1.035353535353535359e-01
2.529777436657357215e-01,1.045454545454545525e-01
2.527122838797276061e-01,1.055555555555555552e-01
2.524548584171021903e-01,1.065656565656565719e-01
2.522050700130272216e-01,1.075757575757575746e-01
2.519597826496542958e-01,1.085858585858585912e-01
2.517172459342094104e-01,1.095959595959596078e-01
2.514814756746115987e-01,1.106060606060606105e-01
2.512521629860904326e-01,1.116161616161616132e-01
2.510268120319535390e-01,1.126262626262626299e-01
2.508031162037286932e-01,1.136363636363636326e-01
2.505977249072225410e-01,1.146464646464646492e-01
2.504130483114010985e-01,1.156565656565656658e-01
2.502493011715958282e-01,1.166666666666666685e-01
2.501067090217887756e-01,1.176767676767676851e-01
2.499855080645111693e-01,1.186868686868686878e-01
2.498859450930078774e-01,1.196969696969697045e-01
2.496620778233319404e-01,1.207070707070707072e-01
2.495831103821826435e-01,1.217171717171717238e-01
2.495262246374929382e-01,1.227272727272727265e-01
2.494917007086748240e-01,1.237373737373737431e-01
2.492685959439007448e-01,1.247474747474747458e-01
2.492551354371989325e-01,1.257575757575757625e-01
2.492645545837842702e-01,1.267676767676767513e-01
2.492971657293767684e-01,1.277777777777777679e-01
2.490736799224755327e-01,1.287878787878787845e-01
2.491279630246597820e-01,1.297979797979798011e-01
2.492060259363104990e-01,1.308080808080808177e-01
2.489831750235970143e-01,1.318181818181818343e-01


==> figures/slow_fading/first_scenario/pareto_rho_0.99.txt <==
Quantile, Energy
3.660055178074793636e-01,6.212121212121212571e-02
3.450658546295521933e-01,6.313131313131313538e-02
3.322584438118625916e-01,6.414141414141413811e-02
3.221988341457229232e-01,6.515151515151515471e-02
3.141187289342178834e-01,6.616161616161617132e-02
3.076795280939444432e-01,6.717171717171717404e-02
3.025855404808344695e-01,6.818181818181817677e-02
2.985809966674824456e-01,6.919191919191919338e-02
2.954131095826462716e-01,7.020202020202020998e-02
2.928742709442954117e-01,7.121212121212121271e-02
2.908059937319044663e-01,7.222222222222222932e-02
2.890788388702684175e-01,7.323232323232323204e-02
2.876028175033764067e-01,7.424242424242424865e-02
2.863135838511625120e-01,7.525252525252525138e-02
2.851746571117477203e-01,7.626262626262626798e-02
2.841495140508401018e-01,7.727272727272727071e-02
2.832197347539751608e-01,7.828282828282828731e-02
2.823687441096429662e-01,7.929292929292930392e-02
2.815806236620645442e-01,8.030303030303030665e-02
2.808518592812462855e-01,8.131313131313130937e-02
2.801663793351943932e-01,8.232323232323232598e-02
2.795274232933259717e-01,8.333333333333334259e-02
2.789204687765133861e-01,8.434343434343434531e-02
2.783498583912168423e-01,8.535353535353534804e-02
2.778057528457041347e-01,8.636363636363636465e-02
2.772886128200861000e-01,8.737373737373738125e-02
2.767967573284055294e-01,8.838383838383838398e-02
2.763223921321971699e-01,8.939393939393938671e-02
2.758733052434705346e-01,9.040404040404040331e-02
2.754358789066667090e-01,9.141414141414141992e-02
2.750284563422342732e-01,9.242424242424243652e-02
2.747189753110299004e-01,9.343434343434343925e-02
2.743932272404758788e-01,9.444444444444444198e-02
2.742488467061764412e-01,9.545454545454545858e-02
2.740058130619302812e-01,9.646464646464647519e-02
2.737921457457472285e-01,9.747474747474747792e-02
2.738732855204307204e-01,9.848484848484848064e-02
2.737444545395516515e-01,9.949494949494949725e-02
2.736453907375177019e-01,1.005050505050505139e-01
2.735761562993160867e-01,1.015151515151515166e-01
2.735368547083803503e-01,1.025252525252525193e-01
2.735276269466385690e-01,1.035353535353535359e-01


==> figures/slow_fading/first_scenario/pareto_rho_0.999.txt <==
Quantile, Energy
4.299371277505015243e-01,6.212121212121212571e-02
3.952491776334701168e-01,6.313131313131313538e-02
3.736648866279994041e-01,6.414141414141413811e-02
3.573145391228070844e-01,6.515151515151515471e-02
3.439351394652973015e-01,6.616161616161617132e-02
3.330727143487993147e-01,6.717171717171717404e-02
3.243258534307117413e-01,6.818181818181817677e-02
3.173507748198068357e-01,6.919191919191919338e-02
3.118805304728397565e-01,7.020202020202020998e-02
3.076412075467354623e-01,7.121212121212121271e-02
3.043626257229441467e-01,7.222222222222222932e-02
3.018125144099823576e-01,7.323232323232323204e-02
2.997839669707803578e-01,7.424242424242424865e-02
2.981204346447007270e-01,7.525252525252525138e-02
2.967180682653837720e-01,7.626262626262626798e-02
2.955017781021468948e-01,7.727272727272727071e-02
2.944302268078368146e-01,7.828282828282828731e-02
2.934727906868324632e-01,7.929292929292930392e-02
2.925990589373704820e-01,8.030303030303030665e-02
2.918055904444755710e-01,8.131313131313130937e-02
2.910652608436903321e-01,8.232323232323232598e-02
2.903826922127978882e-01,8.333333333333334259e-02
2.897400497917733131e-01,8.434343434343434531e-02
2.891744465599131453e-01,8.535353535353534804e-02
2.888780245510255140e-01,8.636363636363636465e-02
2.886383514519946791e-01,8.737373737373738125e-02
2.882589960435079646e-01,8.838383838383838398e-02
2.882202941285338382e-01,8.939393939393938671e-02


==> figures/slow_fading/first_scenario/pareto_rho_0.9999.txt <==
Quantile, Energy
4.930753372761530473e-01,6.212121212121212571e-02
4.447580124054266726e-01,6.313131313131313538e-02
4.140475010911417453e-01,6.414141414141413811e-02
3.913971164424349114e-01,6.515151515151515471e-02
3.726384261257462693e-01,6.616161616161617132e-02
3.572017281676845291e-01,6.717171717171717404e-02
3.445731679331305863e-01,6.818181818181817677e-02
3.343508094121127594e-01,6.919191919191919338e-02
3.261720019146828187e-01,7.020202020202020998e-02
3.197614799525928531e-01,7.121212121212121271e-02
3.148134997344520514e-01,7.222222222222222932e-02
3.110964219881021120e-01,7.323232323232323204e-02
3.083033884795650659e-01,7.424242424242424865e-02
3.061795705221281305e-01,7.525252525252525138e-02
3.044948048935235407e-01,7.626262626262626798e-02
3.031148538396783998e-01,7.727272727272727071e-02
3.019311723626659227e-01,7.828282828282828731e-02
3.009011906726714591e-01,7.929292929292930392e-02
2.999882943157327064e-01,8.030303030303030665e-02
2.991732997368269920e-01,8.131313131313130937e-02
2.986478534914295824e-01,8.232323232323232598e-02
2.984613447618056914e-01,8.333333333333334259e-02
2.982560800648957899e-01,8.434343434343434531e-02
2.982081039769094444e-01,8.535353535353534804e-02


==> figures/slow_fading/first_scenario/pareto_rho_0.99999.txt <==
Quantile, Energy
5.557433372745121947e-01,6.212121212121212571e-02
4.938659410527498350e-01,6.313131313131313538e-02
4.540735564543249558e-01,6.414141414141413811e-02
4.249837302619588475e-01,6.515151515151515471e-02
4.008452365417325969e-01,6.616161616161617132e-02
3.808165822042011150e-01,6.717171717171717404e-02
3.642176586465723509e-01,6.818181818181817677e-02
3.506375310455082106e-01,6.919191919191919338e-02
3.396247928251779902e-01,7.020202020202020998e-02
3.308395640403761773e-01,7.121212121212121271e-02
3.239507235863834933e-01,7.222222222222222932e-02
3.186999248558785025e-01,7.323232323232323204e-02
3.148515604186032935e-01,7.424242424242424865e-02
3.120917766654175973e-01,7.525252525252525138e-02
3.100802372490482073e-01,7.626262626262626798e-02
3.085350250008223050e-01,7.727272727272727071e-02
3.072765905122333274e-01,7.828282828282828731e-02
3.062252592691677155e-01,7.929292929292930392e-02
3.057105714942944807e-01,8.030303030303030665e-02
3.055144600151617484e-01,8.131313131313130937e-02


==> figures/slow_fading/second_scenario/pareto_rho_0.9.txt <==
Quantile, Energy
2.200000000000000011e-01,inf
2.233333333333333282e-01,inf
2.266666666666666829e-01,inf
2.300000000000000100e-01,inf
2.333333333333333370e-01,inf
2.366666666666666641e-01,inf
2.399999999999999911e-01,inf
2.433333333333333459e-01,inf
2.466666666666666730e-01,inf
2.500000000000000000e-01,inf
2.533333333333333548e-01,1.031563653808729997e-01
2.566666666666666541e-01,9.845701441623257166e-02
2.600000000000000089e-01,9.418666939644673719e-02
2.633333333333333637e-01,9.150441156526271935e-02
2.666666666666666630e-01,8.831809999613494944e-02
2.700000000000000178e-01,8.606335184491981094e-02
2.733333333333333171e-01,8.405745730563141116e-02
2.766666666666666718e-01,8.228054067014473061e-02
2.800000000000000266e-01,8.057402385780849940e-02
2.833333333333333259e-01,7.919168524957384547e-02
2.866666666666666807e-01,7.776142038898378739e-02
2.900000000000000355e-01,7.678874047710446127e-02
2.933333333333333348e-01,7.570338788943520303e-02
2.966666666666666896e-01,7.494800480228014372e-02
3.000000000000000444e-01,7.384402122627113652e-02
3.033333333333333437e-01,7.305938922460709917e-02
3.066666666666666985e-01,7.260822797964680553e-02
3.100000000000000533e-01,7.190299198427160809e-02
3.133333333333333526e-01,7.141575302836587757e-02
3.166666666666666519e-01,7.090837305437105997e-02
3.200000000000000067e-01,7.020487945777731387e-02
3.233333333333333615e-01,6.990564644464197785e-02
3.266666666666666607e-01,6.960638304159859346e-02
3.300000000000000155e-01,6.954106951866367847e-02
3.333333333333333703e-01,6.959837617427504231e-02
3.366666666666666696e-01,6.955813735869915970e-02
3.400000000000000244e-01,6.954132204391622052e-02
3.433333333333333792e-01,6.953263543353430109e-02
3.466666666666666785e-01,6.959038977560533246e-02
3.500000000000000333e-01,6.952494817402259109e-02
3.533333333333333881e-01,6.956820497723796570e-02
3.566666666666666874e-01,6.960597294881540331e-02
3.599999999999999867e-01,6.959688303510098983e-02
3.633333333333333970e-01,6.957431233452789077e-02
3.666666666666666963e-01,6.954508628952782434e-02
3.699999999999999956e-01,6.950948416004594510e-02
3.733333333333334059e-01,6.962774622218775855e-02
3.766666666666667052e-01,6.956739661795841023e-02
3.800000000000000044e-01,6.950095827503269263e-02
3.833333333333333592e-01,6.959231244287424067e-02
3.866666666666667140e-01,6.950112662520104012e-02
3.900000000000000133e-01,6.958423163479343643e-02
3.933333333333333681e-01,6.966588459178346682e-02
3.966666666666667229e-01,6.954315419371599749e-02
4.000000000000000222e-01,6.960005967595853105e-02
4.033333333333333770e-01,6.966135123384642469e-02
4.066666666666667318e-01,6.954609639053792314e-02
4.100000000000000311e-01,6.955428052677571638e-02
4.133333333333333304e-01,6.956972012875310696e-02
4.166666666666667407e-01,6.959343482235627598e-02
4.200000000000000400e-01,6.959839818661614497e-02
4.233333333333333393e-01,6.953517726277143318e-02
4.266666666666667496e-01,6.961077334644641401e-02
4.300000000000000488e-01,6.953018729962882893e-02
4.333333333333333481e-01,6.959257832779389141e-02
4.366666666666667029e-01,6.959188028970553219e-02
4.400000000000000577e-01,6.954384729644147445e-02
4.433333333333333570e-01,6.960294506361813793e-02
4.466666666666667118e-01,6.952106693009990623e-02
4.500000000000000666e-01,6.952747342654784501e-02
4.533333333333333659e-01,6.954458517014695806e-02
4.566666666666667207e-01,6.957210649154801918e-02
4.600000000000000755e-01,6.960196837604279430e-02
4.633333333333333748e-01,6.961083096139275561e-02
4.666666666666666741e-01,6.963010312454465112e-02
4.700000000000000844e-01,6.962696837604280542e-02
4.733333333333333837e-01,6.962758180314360112e-02
4.766666666666666829e-01,6.962081440484738093e-02
4.800000000000000933e-01,6.960247342654785063e-02
4.833333333333333925e-01,6.959267328551574372e-02
4.866666666666666918e-01,6.955507366410665360e-02
4.900000000000001021e-01,6.952848352755795769e-02
4.933333333333334014e-01,6.951259863816043605e-02
4.966666666666667007e-01,6.964289039071562548e-02
5.000000000000000000e-01,6.960258492848378498e-02
5.033333333333334103e-01,6.957313574563094016e-02
5.066666666666667096e-01,6.955424291967765571e-02
5.100000000000000089e-01,6.954561497320914387e-02
5.133333333333334192e-01,6.958681686089128460e-02
5.166666666666667185e-01,6.955443365499545949e-02
5.200000000000000178e-01,6.953246002690155469e-02
5.233333333333334281e-01,6.955367920457808384e-02
5.266666666666667274e-01,6.950773170522690780e-02
5.300000000000000266e-01,6.966200941257121027e-02
5.333333333333334370e-01,6.963178662622816761e-02
5.366666666666667362e-01,6.961168607190162949e-02
5.400000000000000355e-01,6.955756335505855481e-02
5.433333333333334458e-01,6.951392305435780128e-02
5.466666666666667451e-01,6.966511995956148340e-02
5.500000000000000444e-01,6.960384755474642582e-02


==> figures/slow_fading/second_scenario/pareto_rho_0.99.txt <==
Quantile, Energy
2.200000000000000011e-01,inf
2.233333333333333282e-01,inf
2.266666666666666829e-01,inf
2.300000000000000100e-01,inf
2.333333333333333370e-01,inf
2.366666666666666641e-01,inf
2.399999999999999911e-01,inf
2.433333333333333459e-01,inf
2.466666666666666730e-01,inf
2.500000000000000000e-01,inf
2.533333333333333548e-01,inf
2.566666666666666541e-01,inf
2.600000000000000089e-01,inf
2.633333333333333637e-01,inf
2.666666666666666630e-01,inf
2.700000000000000178e-01,inf
2.733333333333333171e-01,inf
2.766666666666666718e-01,inf
2.800000000000000266e-01,inf
2.833333333333333259e-01,9.531912588296939659e-02
2.866666666666666807e-01,9.283107377115958070e-02
2.900000000000000355e-01,9.076471808885504255e-02
2.933333333333333348e-01,8.864763057735849938e-02
2.966666666666666896e-01,8.691453044380761939e-02
3.000000000000000444e-01,8.578714684859641004e-02
3.033333333333333437e-01,8.433277228410809845e-02
3.066666666666666985e-01,8.296845776869579692e-02
3.100000000000000533e-01,8.190093058454671338e-02
3.133333333333333526e-01,8.096592050988053735e-02
3.166666666666666519e-01,8.002280251160240332e-02
3.200000000000000067e-01,7.915997212537698169e-02
3.233333333333333615e-01,7.841591975845055296e-02
3.266666666666666607e-01,7.763875412578011281e-02
3.300000000000000155e-01,7.721992392745621880e-02
3.333333333333333703e-01,7.634216872982138580e-02
3.366666666666666696e-01,7.585228374218030978e-02
3.400000000000000244e-01,7.545190509973989657e-02
3.433333333333333792e-01,7.494709567437636555e-02
3.466666666666666785e-01,7.441681625889773333e-02
3.500000000000000333e-01,7.393556918883348317e-02
3.533333333333333881e-01,7.366099131512103548e-02
3.566666666666666874e-01,7.330523371842388725e-02
3.599999999999999867e-01,7.306950259006531057e-02
3.633333333333333970e-01,7.243089867911210733e-02
3.666666666666666963e-01,7.222103389359040004e-02
3.699999999999999956e-01,7.210971418904130181e-02
3.733333333333334059e-01,7.163947965936917628e-02
3.766666666666667052e-01,7.131097235100387899e-02
3.800000000000000044e-01,7.122192224978737829e-02
3.833333333333333592e-01,7.084686600082484853e-02
3.866666666666667140e-01,7.070087308049348429e-02
3.900000000000000133e-01,7.054636585923916570e-02
3.933333333333333681e-01,7.021592990885736074e-02
3.966666666666667229e-01,7.005899163274932617e-02
4.000000000000000222e-01,7.007205280772588196e-02
4.033333333333333770e-01,7.019035182628068081e-02
4.066666666666667318e-01,7.000622789190097395e-02
4.100000000000000311e-01,6.999988426932579610e-02
4.133333333333333304e-01,6.999981924731443761e-02
4.166666666666667407e-01,7.000700969104267646e-02
4.200000000000000400e-01,6.995520459042013639e-02
4.233333333333333393e-01,6.990685234728707953e-02
4.266666666666667496e-01,6.997246682506100268e-02
4.300000000000000488e-01,6.990695890752070263e-02
4.333333333333333481e-01,6.995922770366923282e-02
4.366666666666667029e-01,7.000639778531923818e-02
4.400000000000000577e-01,6.991552238095712080e-02
4.433333333333333570e-01,6.996463854223272660e-02
4.466666666666667118e-01,7.002373630940939009e-02
4.500000000000000666e-01,6.992535985939284104e-02
4.533333333333333659e-01,6.993176635584076595e-02
4.566666666666667207e-01,6.994887809943989287e-02
4.600000000000000755e-01,6.997639942084094011e-02
4.633333333333333748e-01,6.999801214708656349e-02
4.666666666666666741e-01,7.000687473243652481e-02
4.700000000000000844e-01,7.002485480888780145e-02
4.733333333333333837e-01,7.001476298883740901e-02
4.766666666666666829e-01,7.001537641593821859e-02
4.800000000000000933e-01,7.000035985939284666e-02
4.833333333333333925e-01,6.998201888109330249e-02
4.866666666666666918e-01,6.996396958181202996e-02
4.900000000000001021e-01,6.992636996040295372e-02
4.933333333333334014e-01,6.989977982385424393e-02
4.966666666666667007e-01,7.001279212601008162e-02
5.000000000000000000e-01,7.000593752876275999e-02
5.033333333333334103e-01,6.996563206653093336e-02
5.066666666666667096e-01,6.993618288367807467e-02
5.100000000000000089e-01,6.991729005772479022e-02
5.133333333333334192e-01,6.998470329373628063e-02
5.166666666666667185e-01,6.994161484068926737e-02
5.200000000000000178e-01,6.990923163479342839e-02
5.233333333333334281e-01,6.995703180485705885e-02
5.266666666666667274e-01,6.990022802612690100e-02
5.300000000000000266e-01,7.004919059826501815e-02
5.333333333333334370e-01,7.000855823412004131e-02
5.366666666666667362e-01,6.997833544777698478e-02
5.400000000000000355e-01,6.995005967595853413e-02
5.433333333333334458e-01,6.989586301835822024e-02
5.466666666666667451e-01,7.004189156745337097e-02
5.500000000000000444e-01,7.000341962286114883e-02


==> figures/slow_fading/second_scenario/pareto_rho_0.999.txt <==
Quantile, Energy
2.200000000000000011e-01,inf
2.233333333333333282e-01,inf
2.266666666666666829e-01,inf
2.300000000000000100e-01,inf
2.333333333333333370e-01,inf
2.366666666666666641e-01,inf
2.399999999999999911e-01,inf
2.433333333333333459e-01,inf
2.466666666666666730e-01,inf
2.500000000000000000e-01,inf
2.533333333333333548e-01,inf
2.566666666666666541e-01,inf
2.600000000000000089e-01,inf
2.633333333333333637e-01,inf
2.666666666666666630e-01,inf
2.700000000000000178e-01,inf
2.733333333333333171e-01,inf
2.766666666666666718e-01,inf
2.800000000000000266e-01,inf
2.833333333333333259e-01,inf
2.866666666666666807e-01,inf
2.900000000000000355e-01,inf
2.933333333333333348e-01,inf
2.966666666666666896e-01,inf
3.000000000000000444e-01,inf
3.033333333333333437e-01,inf
3.066666666666666985e-01,9.240173942534835039e-02
3.100000000000000533e-01,9.127938466178006638e-02
3.133333333333333526e-01,8.953129865671211052e-02
3.166666666666666519e-01,8.797286187029111637e-02
3.200000000000000067e-01,8.691599482033383894e-02
3.233333333333333615e-01,8.563993368018331387e-02
3.266666666666666607e-01,8.475636195244537485e-02
3.300000000000000155e-01,8.359917136178834918e-02
3.333333333333333703e-01,8.281959436708004330e-02
3.366666666666666696e-01,8.224806863168475368e-02
3.400000000000000244e-01,8.143577854780731373e-02
3.433333333333333792e-01,8.068727597853087019e-02
3.466666666666666785e-01,8.007265894708692766e-02
3.500000000000000333e-01,7.942909634054440282e-02
3.533333333333333881e-01,7.895982446212437833e-02
3.566666666666666874e-01,7.855223333229312266e-02
3.599999999999999867e-01,7.804777171481298847e-02
3.633333333333333970e-01,7.751902342287748937e-02
3.666666666666666963e-01,7.703546232681182659e-02
3.699999999999999956e-01,7.678277489759666175e-02
3.733333333333334059e-01,7.640521101013483807e-02
3.766666666666667052e-01,7.595139395447884911e-02
3.800000000000000044e-01,7.570214240962012953e-02
3.833333333333333592e-01,7.543480611208679132e-02
3.866666666666667140e-01,7.497054678516747173e-02
3.900000000000000133e-01,7.466455698263844976e-02
3.933333333333333681e-01,7.438494443194748618e-02
3.966666666666667229e-01,7.413749321897508682e-02
4.000000000000000222e-01,7.390388656723187455e-02
4.033333333333333770e-01,7.374476987841351028e-02
4.066666666666667318e-01,7.343486369789874180e-02
4.100000000000000311e-01,7.313913998928292526e-02
4.133333333333333304e-01,7.293284419556897435e-02
4.166666666666667407e-01,7.264087270017605125e-02
4.200000000000000400e-01,7.238083097498115848e-02
4.233333333333333393e-01,7.210960877807254255e-02
4.266666666666667496e-01,7.207575364736462653e-02
4.300000000000000488e-01,7.184391018620087110e-02
4.333333333333333481e-01,7.165006450781422065e-02
4.366666666666667029e-01,7.145210840574646449e-02
4.400000000000000577e-01,7.135737500294997426e-02
4.433333333333333570e-01,7.116925139057650451e-02
4.466666666666667118e-01,7.106535119497159325e-02
4.500000000000000666e-01,7.084898624558169655e-02
4.533333333333333659e-01,7.089855611329398677e-02
4.566666666666667207e-01,7.074813215893789586e-02
4.600000000000000755e-01,7.067899594135691743e-02
4.633333333333333748e-01,7.073810674750696803e-02
4.666666666666666741e-01,7.053124977417722652e-02
4.700000000000000844e-01,7.046582242904039783e-02
4.733333333333333837e-01,7.052288052163821486e-02
4.766666666666666829e-01,7.027196863264170701e-02
4.800000000000000933e-01,7.049082242904039508e-02
4.833333333333333925e-01,7.022962170721588904e-02
4.866666666666666918e-01,7.043533927055482813e-02
4.900000000000001021e-01,7.035392860449041219e-02
4.933333333333334014e-01,7.035670245114397647e-02
4.966666666666667007e-01,7.027107612015054405e-02
5.000000000000000000e-01,7.025519123075302241e-02
5.033333333333334103e-01,7.024971591915746272e-02
5.066666666666667096e-01,7.025436283957839367e-02
5.100000000000000089e-01,7.029923002172520918e-02
5.133333333333334192e-01,7.028033719577192473e-02
5.166666666666667185e-01,7.027170924930341289e-02
5.200000000000000178e-01,7.027306290873597261e-02
5.233333333333334281e-01,7.026402961459141117e-02
5.266666666666667274e-01,7.024205598649752025e-02
5.300000000000000266e-01,7.024677684767571817e-02
5.333333333333334370e-01,7.020082934832455601e-02
5.366666666666667362e-01,7.035510705566885847e-02
5.400000000000000355e-01,7.032488426932580194e-02
5.433333333333334458e-01,7.028835933925821344e-02
5.466666666666667451e-01,7.023416268165788567e-02
5.500000000000000444e-01,7.038019123075302252e-02


==> figures/slow_fading/second_scenario/pareto_rho_0.9999.txt <==
Quantile, Energy
2.200000000000000011e-01,inf
2.233333333333333282e-01,inf
2.266666666666666829e-01,inf
2.300000000000000100e-01,inf
2.333333333333333370e-01,inf
2.366666666666666641e-01,inf
2.399999999999999911e-01,inf
2.433333333333333459e-01,inf
2.466666666666666730e-01,inf
2.500000000000000000e-01,inf
2.533333333333333548e-01,inf
2.566666666666666541e-01,inf
2.600000000000000089e-01,inf
2.633333333333333637e-01,inf
2.666666666666666630e-01,inf
2.700000000000000178e-01,inf
2.733333333333333171e-01,inf
2.766666666666666718e-01,inf
2.800000000000000266e-01,inf
2.833333333333333259e-01,inf
2.866666666666666807e-01,inf
2.900000000000000355e-01,inf
2.933333333333333348e-01,inf
2.966666666666666896e-01,inf
3.000000000000000444e-01,inf
3.033333333333333437e-01,inf
3.066666666666666985e-01,inf
3.100000000000000533e-01,inf
3.133333333333333526e-01,inf
3.166666666666666519e-01,inf
3.200000000000000067e-01,inf
3.233333333333333615e-01,9.252761106289017490e-02
3.266666666666666607e-01,9.150997481512671006e-02
3.300000000000000155e-01,9.001752135459246962e-02
3.333333333333333703e-01,8.901429798263343907e-02
3.366666666666666696e-01,8.794752788868985538e-02
3.400000000000000244e-01,8.676198788371626558e-02
3.433333333333333792e-01,8.606348420812190425e-02
3.466666666666666785e-01,8.531003457410987756e-02
3.500000000000000333e-01,8.437664924799354038e-02
3.533333333333333881e-01,8.382449779027748016e-02
3.566666666666666874e-01,8.306141796548346945e-02
3.599999999999999867e-01,8.245204076289763817e-02
3.633333333333333970e-01,8.206968131474021155e-02
3.666666666666666963e-01,8.142558466543149687e-02
3.699999999999999956e-01,8.093961638186766838e-02
3.733333333333334059e-01,8.053563933748834891e-02
3.766666666666667052e-01,8.009897448694419664e-02
3.800000000000000044e-01,7.962973273425676124e-02
3.833333333333333592e-01,7.913336087677416697e-02
3.866666666666667140e-01,7.892229568288504360e-02
3.900000000000000133e-01,7.852925435520069497e-02
3.933333333333333681e-01,7.805325522117297077e-02
3.966666666666667229e-01,7.772051133281471236e-02
4.000000000000000222e-01,7.752539147611813009e-02
4.033333333333333770e-01,7.724623870326552399e-02
4.066666666666667318e-01,7.696453109806666859e-02
4.100000000000000311e-01,7.674311907154759971e-02
4.133333333333333304e-01,7.646151655206942510e-02
4.166666666666667407e-01,7.618903566276952199e-02
4.200000000000000400e-01,7.594732833554543316e-02
4.233333333333333393e-01,7.558430106158173234e-02
4.266666666666667496e-01,7.529144819931318788e-02
4.300000000000000488e-01,7.502976945674809384e-02
4.333333333333333481e-01,7.479813904103763122e-02
4.366666666666667029e-01,7.465826093026399490e-02
4.400000000000000577e-01,7.457838350878449873e-02
4.433333333333333570e-01,7.430689915632590625e-02
4.466666666666667118e-01,7.406543278701775701e-02
4.500000000000000666e-01,7.385289431965708085e-02
4.533333333333333659e-01,7.381866684453924909e-02
4.566666666666667207e-01,7.351739821296093824e-02
4.600000000000000755e-01,7.331925237086073244e-02
4.633333333333333748e-01,7.327373543773933739e-02
4.666666666666666741e-01,7.300133822728985256e-02
4.700000000000000844e-01,7.292656486825425943e-02
4.733333333333333837e-01,7.263870826316413953e-02
4.766666666666666829e-01,7.254260131145612300e-02
4.800000000000000933e-01,7.222712168922598708e-02
4.833333333333333925e-01,7.226655151724983850e-02
4.866666666666666918e-01,7.217004110683925000e-02
4.900000000000001021e-01,7.180767794447197316e-02
4.933333333333334014e-01,7.170606306326746116e-02
4.966666666666667007e-01,7.169702146759641959e-02
5.000000000000000000e-01,7.157333485997374734e-02
5.033333333333334103e-01,7.156141099442332731e-02
5.066666666666667096e-01,7.141526754023092005e-02
5.100000000000000089e-01,7.114747109406655001e-02
5.133333333333334192e-01,7.123207721946384074e-02
5.166666666666667185e-01,7.095595402136824215e-02
5.200000000000000178e-01,7.097179827309664513e-02
5.233333333333334281e-01,7.117398752600775924e-02
5.266666666666667274e-01,7.095017506417060360e-02
5.300000000000000266e-01,7.066766870934591827e-02
5.333333333333334370e-01,7.086289960582706215e-02
5.366666666666667362e-01,7.087191943633652791e-02
5.400000000000000355e-01,7.076299492392376655e-02
5.433333333333334458e-01,7.077524446692168292e-02
5.466666666666667451e-01,7.065133253654809486e-02
5.500000000000000444e-01,7.064107495429292061e-02


==> figures/slow_fading/second_scenario/pareto_rho_0.99999.txt <==
Quantile, Energy
2.200000000000000011e-01,inf
2.233333333333333282e-01,inf
2.266666666666666829e-01,inf
2.300000000000000100e-01,inf
2.333333333333333370e-01,inf
2.366666666666666641e-01,inf
2.399999999999999911e-01,inf
2.433333333333333459e-01,inf
2.466666666666666730e-01,inf
2.500000000000000000e-01,inf
2.533333333333333548e-01,inf
2.566666666666666541e-01,inf
2.600000000000000089e-01,inf
2.633333333333333637e-01,inf
2.666666666666666630e-01,inf
2.700000000000000178e-01,inf
2.733333333333333171e-01,inf
2.766666666666666718e-01,inf
2.800000000000000266e-01,inf
2.833333333333333259e-01,inf
2.866666666666666807e-01,inf
2.900000000000000355e-01,inf
2.933333333333333348e-01,inf
2.966666666666666896e-01,inf
3.000000000000000444e-01,inf
3.033333333333333437e-01,inf
3.066666666666666985e-01,inf
3.100000000000000533e-01,inf
3.133333333333333526e-01,inf
3.166666666666666519e-01,inf
3.200000000000000067e-01,inf
3.233333333333333615e-01,inf
3.266666666666666607e-01,inf
3.300000000000000155e-01,inf
3.333333333333333703e-01,inf
3.366666666666666696e-01,inf
3.400000000000000244e-01,inf
3.433333333333333792e-01,9.134583931690171132e-02
3.466666666666666785e-01,9.046634518757554200e-02
3.500000000000000333e-01,8.963217261337315389e-02
3.533333333333333881e-01,8.894108199141988191e-02
3.566666666666666874e-01,8.779623471080016950e-02
3.599999999999999867e-01,8.712377209207106121e-02
3.633333333333333970e-01,8.642096945063242053e-02
3.666666666666666963e-01,8.568752572848729876e-02
3.699999999999999956e-01,8.509758305550749191e-02
3.733333333333334059e-01,8.455898557689471573e-02
3.766666666666667052e-01,8.393246335142466596e-02
3.800000000000000044e-01,8.357345500252050252e-02
3.833333333333333592e-01,8.287333705919396054e-02
3.866666666666667140e-01,8.245798097803988536e-02
3.900000000000000133e-01,8.208179316838712380e-02
3.933333333333333681e-01,8.172886761625589025e-02
3.966666666666667229e-01,8.131268624779354470e-02
4.000000000000000222e-01,8.093544882779948879e-02
4.033333333333333770e-01,8.059574811815367612e-02
4.066666666666667318e-01,8.019876361647368390e-02
4.100000000000000311e-01,7.975381959624443240e-02
4.133333333333333304e-01,7.953450257224682629e-02
4.166666666666667407e-01,7.920624815163836152e-02
4.200000000000000400e-01,7.899319570208784835e-02
4.233333333333333393e-01,7.862568007403566983e-02
4.266666666666667496e-01,7.841889219893224960e-02
4.300000000000000488e-01,7.837469451778619756e-02
4.333333333333333481e-01,7.815608499661863551e-02
4.366666666666667029e-01,7.772072890260106615e-02
4.400000000000000577e-01,7.746226167053223144e-02
4.433333333333333570e-01,7.722706383478965264e-02
4.466666666666667118e-01,7.702036674711700004e-02
4.500000000000000666e-01,7.680334186890200310e-02
4.533333333333333659e-01,7.653311921252121952e-02
4.566666666666667207e-01,7.629230265652993392e-02
4.600000000000000755e-01,7.629480308302018232e-02
4.633333333333333748e-01,7.604151678284019888e-02
4.666666666666666741e-01,7.581427085984226988e-02
4.700000000000000844e-01,7.555376997288142105e-02
4.733333333333333837e-01,7.532197950408607567e-02
4.766666666666666829e-01,7.522818954608814779e-02
4.800000000000000933e-01,7.498427476349303622e-02
4.833333333333333925e-01,7.486636422094467003e-02
4.866666666666666918e-01,7.489318918631394928e-02
4.900000000000001021e-01,7.461623997602097325e-02
4.933333333333334014e-01,7.449741846111994359e-02
4.966666666666667007e-01,7.418094509804705472e-02
5.000000000000000000e-01,7.419941068677399221e-02
5.033333333333334103e-01,7.396811812770986982e-02
5.066666666666667096e-01,7.370252382766676047e-02
5.100000000000000089e-01,7.372360612856602990e-02
5.133333333333334192e-01,7.354782642442267426e-02
5.166666666666667185e-01,7.329132139227302611e-02
5.200000000000000178e-01,7.319830662086312945e-02
5.233333333333334281e-01,7.308294083089442172e-02
5.266666666666667274e-01,7.298651971097558366e-02
5.300000000000000266e-01,7.282598336859816279e-02
5.333333333333334370e-01,7.287036644197743274e-02
5.366666666666667362e-01,7.254778224007293885e-02
5.400000000000000355e-01,7.236479266741685512e-02
5.433333333333334458e-01,7.237876821151793816e-02
5.466666666666667451e-01,7.243994154956279186e-02
5.500000000000000444e-01,7.205255975450051975e-02


==> figures/upper_quantile_99999.dat <==
Q Quantile_Bound
1.000001 0.34882158352549913
1.0050514949494949 0.34727320190274236
1.0101019898989898 0.34590005068924135
1.0151524848484847 0.344642444225759
1.0202029797979797 0.3434792151519129
1.0252534747474746 0.3423985607239788
1.0303039696969696 0.3413929425946146
1.0353544646464645 0.3404572061837413
1.0404049595959595 0.3395876893039386
1.0454554545454544 0.3387817353099239
1.0505059494949494 0.338037401451739
1.0555564444444443 0.33735327240595564
1.0606069393939392 0.3367283351469097
1.0656574343434342 0.33616189179167977
1.0707079292929291 0.33565349707552905
1.0757584242424243 0.3352029124127616
1.0808089191919192 0.3348100714746993
1.0858594141414142 0.3344750539740816
1.0909099090909091 0.33419806542663566
1.095960404040404 0.33397942134949654
1.101010898989899 0.33381953480826876
1.106061393939394 0.33371890652892944
1.111111888888889 0.3336781170003603
1.1161623838383838 0.3336978201404805
1.1212128787878788 0.333778738204123
1.1262633737373737 0.33392165768714244
1.1313138686868687 0.3341274260374346
1.1363643636363636 0.33439694902544587
1.1414148585858586 0.3347311886583443
1.1464653535353535 0.3351311615461141
1.1515158484848484 0.335597937646365
1.1565663434343434 0.33613263932904947
1.1616168383838383 0.33673644071354986
1.1666673333333333 0.3374105672394952
1.1717178282828282 0.3381562954397398
1.1767683232323232 0.33897495288959517
1.181818818181818 0.3398679183109646
1.186869313131313 0.34083662181372476
1.191919808080808 0.341882545259713
1.196970303030303 0.34300722273713813
1.2020207979797979 0.34421224113527715
1.2070712929292928 0.34549924081099337
1.2121217878787878 0.3468699163400176
1.2171722828282827 0.3483260173471077
1.2222227777777777 0.3498693494101776
1.2272732727272726 0.3515017750343251
1.2323237676767675 0.35322521469239104
1.2373742626262625 0.3550416479292744
1.2424247575757574 0.3569531145277536
1.2474752525252524 0.3589617157339926
1.2525257474747473 0.36106961554130024
1.2575762424242423 0.36327904203104
1.2626267373737372 0.36559228876987104
1.2676772323232324 0.3680117162627592
1.2727277272727273 0.37053975346142026
1.2777782222222223 0.37317889932804965
1.2828287171717172 0.3759317244543724
1.2878792121212121 0.3788008727362072
1.292929707070707 0.3817890631038724
1.297980202020202 0.3848990913089033
1.303030696969697 0.3881338317676547
1.308081191919192 0.39149623946248036
1.3131316868686869 0.39498935190127726
1.3181821818181818 0.3986162911362794
1.3232326767676768 0.40238026584306646
1.3282831717171717 0.4062845734608438
1.3333336666666666 0.4103326023951226
1.3383841616161616 0.41452783428400963
1.3434346565656565 0.4188738463293792
1.3484851515151515 0.42337431369428274
1.3535356464646464 0.42803301196800425
1.3585861414141414 0.4328538197002523
1.3636366363636363 0.4378407210060291
1.3686871313131312 0.4429978082427936
1.3737376262626262 0.4483292847615895
1.3787881212121211 0.4538394677338843
1.3838386161616163 0.45953279105591216
1.3888891111111112 0.46541380833239376
1.3939396060606062 0.47148719594155863
1.3989901010101011 0.4777577561834607
1.404040595959596 0.48423042051364973
1.409091090909091 0.4909102528643131
1.414141585858586 0.49780245305508036
1.419192080808081 0.5049123602957458
1.4242425757575758 0.5122454567832269
1.4292930707070708 0.5198073713951514
1.4343435656565657 0.5276038834825374
1.4393940606060607 0.5356409267640891
1.4444445555555556 0.5439245933247279
1.4494950505050506 0.5524611377210217
1.4545455454545455 0.5612569811962782
1.4595960404040405 0.570318716008131
1.4646465353535354 0.5796531098715297
1.4696970303030303 0.5892671105201239
1.4747475252525253 0.599167850389121
1.4797980202020202 0.60936265142277
1.4848485151515152 0.6198590300097271
1.4898990101010101 0.630664702049629
1.494949505050505 0.6417875881542996
1.5 0.6532358189871228


==> figures/upper_quantile_new_99999.dat <==
Q Quantile_Bound
1.000001 0.3089630197323985
1.0050514949494949 0.30758249152683137
1.0101019898989898 0.3063567933545029
1.0151524848484847 0.3052389197373272
1.0202029797979797 0.30421264963400824
1.0252534747474746 0.30326899463053786
1.0303039696969696 0.3024022057765952
1.0353544646464645 0.30160833423169575
1.0404049595959595 0.30088456114259604
1.0454554545454544 0.30022883637956727
1.0505059494949494 0.299639663922134
1.0555564444444443 0.2991159651953869
1.0606069393939392 0.298656987384157
1.0656574343434342 0.2982622393790186
1.0707079292929291 0.2979314455612871
1.0757584242424243 0.2976645115786739
1.0808089191919192 0.2974614984548196
1.0858594141414142 0.29732260265707855
1.0909099090909091 0.2972481405284479
1.095960404040404 0.29723853598385225
1.101010898989899 0.2972943106935572
1.106061393939394 0.2974160761927724
1.111111888888889 0.2976045275050307
1.1161623838383838 0.29786043797111067
1.1212128787878788 0.29818465504972685
1.1262633737373737 0.29857809691034887
1.1313138686868687 0.2990417496784689
1.1363643636363636 0.29957666522354515
1.1414148585858586 0.3001839594025203
1.1464653535353535 0.3008648106892007
1.1515158484848484 0.30162045913325525
1.1565663434343434 0.30245220560313846
1.1616168383838383 0.3033614112755708
1.1666673333333333 0.30434949734084593
1.1717178282828282 0.305417944898556
1.1767683232323232 0.3065682950226397
1.181818818181818 0.30780214897815755
1.186869313131313 0.30912116857508026
1.191919808080808 0.31052707664674556
1.196970303030303 0.31202165764260303
1.2020207979797979 0.3136067583265145
1.2070712929292928 0.31528428857324575
1.2121217878787878 0.31705622225695496
1.2171722828282827 0.31892459822646235
1.2222227777777777 0.3208915213629233
1.2272732727272726 0.3229591637162462
1.2323237676767675 0.32512976571721625
1.2373742626262625 0.3274056374628098
1.2424247575757574 0.329789160072659
1.2474752525252524 0.33228278711502107
1.2525257474747473 0.3348890461009627
1.2575762424242423 0.33761054004578805
1.2626267373737372 0.3404499490970029
1.2676772323232324 0.3434100322283654
1.2727277272727273 0.34649362899978603
1.2777782222222223 0.34970366138304143
1.2828287171717172 0.3530431356534403
1.2878792121212121 0.35651514434775106
1.292929707070707 0.360122868288837
1.297980202020202 0.36386957867759756
1.303030696969697 0.3677586392529249
1.308081191919192 0.37179350852051374
1.3131316868686869 0.3759777420514686
1.3181821818181818 0.38031499485175874
1.3232326767676768 0.3848090238036659
1.3282831717171717 0.38946369018046734
1.3333336666666666 0.39428296223568526
1.3383841616161616 0.3992709178683229
1.3434346565656565 0.4044317473655841
1.3484851515151515 0.4097697562246655
1.3535356464646464 0.41528936805527916
1.3585861414141414 0.4209951275646547
1.3636366363636363 0.4268917036268311
1.3686871313131312 0.4329838924381417
1.3737376262626262 0.43927662076085716
1.3787881212121211 0.4457749492570403
1.3838386161616163 0.4524840759147294
1.3888891111111112 0.4594093395686501
1.3939396060606062 0.46655622351773585
1.3989901010101011 0.47393035924179727
1.404040595959596 0.4815375302197821
1.409091090909091 0.4893836758521205
1.414141585858586 0.49747489548974755
1.419192080808081 0.5058174525724706
1.4242425757575758 0.5144177788794227
1.4292930707070708 0.5232824788944357
1.4343435656565657 0.532418334289248
1.4393940606060607 0.5418323085275417
1.4444445555555556 0.5515315515929047
1.4494950505050506 0.5615234048438845
1.4545455454545455 0.571815405999404
1.4595960404040405 0.582415294257904
1.4646465353535354 0.5933310155536591
1.4696970303030303 0.6045707279538237
1.4747475252525253 0.6161428071998565
1.4797980202020202 0.6280558523970743
1.4848485151515152 0.6403186918561997
1.4898990101010101 0.6529403890908523
1.494949505050505 0.6659302489750591
1.5 0.6792978240649783


==> power_plots/lower_quantile_new.dat <==
Q Quantile_Bound
1.000001 0.30487742211103885
1.0050514949494949 0.3034225790582359
1.0101019898989898 0.30204513393310944
1.0151524848484847 0.30072401241401986
1.0202029797979797 0.29945186243186567
1.0252534747474746 0.2982245577190209
1.0303039696969696 0.2970394181074825
1.0353544646464645 0.2958945679911113
1.0404049595959595 0.2947886376146406
1.0454554545454544 0.29372060201415817
1.0505059494949494 0.2926896853167633
1.0555564444444443 0.2916952997821518
1.0606069393939392 0.29073700489105164
1.0656574343434342 0.28981447874981386
1.0707079292929291 0.28892749744671914
1.0757584242424243 0.28807591975350816
1.0808089191919192 0.2872596755423732
1.0858594141414142 0.2864787568596122
1.0909099090909091 0.2857332109454607
1.095960404040404 0.2850231347099148
1.101010898989899 0.28434867031812
1.106061393939394 0.2837100016352955
1.111111888888889 0.28310735134735787
1.1161623838383838 0.28254097861983957
1.1212128787878788 0.2820111771908835
1.1262633737373737 0.2815182738182222
1.1313138686868687 0.2810626270178604
1.1363643636363636 0.28064462604550944
1.1414148585858586 0.28026469008192695
1.1464653535353535 0.27992326759106634
1.1515158484848484 0.2796208358259438
1.1565663434343434 0.27935790046183406
1.1616168383838383 0.27913499534011615
1.1666673333333333 0.2789526823090512
1.1717178282828282 0.27881155115014533
1.1767683232323232 0.2787122195806746
1.181818818181818 0.2786553333245088
1.186869313131313 0.2786415662446575
1.191919808080808 0.2786716205320148
1.196970303030303 0.2787462269456602
1.2020207979797979 0.27886614510080415
1.2070712929292928 0.2790321638010784
1.2121217878787878 0.27924510141239434
1.2171722828282827 0.2795058062760278
1.2222227777777777 0.27981515715896293
1.2272732727272726 0.280174063739851
1.2323237676767675 0.280583467129212
1.2373742626262625 0.2810443404227466
1.2424247575757574 0.281557689286833
1.2474752525252524 0.28212455257546276
1.2525257474747473 0.28274600297802815
1.2575762424242423 0.28342314769751453
1.2626267373737372 0.2841571291587705
1.2676772323232324 0.2849491257466444
1.2727277272727273 0.28580035257386877
1.2777782222222223 0.28671206227866675
1.2828287171717172 0.28768554585213063
1.2878792121212121 0.28872213349550074
1.292929707070707 0.2898231955075329
1.297980202020202 0.2909901432022114
1.303030696969697 0.2922244298571143
1.308081191919192 0.2935275516927953
1.3131316868686869 0.29490104888359414
1.3181821818181818 0.296346506600334
1.3232326767676768 0.2978655560854101
1.3282831717171717 0.29945987576081234
1.3333336666666666 0.30113119236967034
1.3383841616161616 0.3028812821519429
1.3434346565656565 0.3047119720549147
1.3484851515151515 0.30662514097919946
1.3535356464646464 0.3086227210609819
1.3585861414141414 0.310706698991271
1.3636366363636363 0.31287911737296625
1.3686871313131312 0.3151420761165758
1.3737376262626262 0.31749773387545915
1.3787881212121211 0.3199483095215025
1.3838386161616163 0.32249608366216315
1.3888891111111112 0.3251434001998602
1.3939396060606062 0.3278926679347199
1.3989901010101011 0.3307463622117146
1.404040595959596 0.3337070266132784
1.409091090909091 0.3367772746985054
1.414141585858586 0.3399597917900817
1.419192080808081 0.3432573368101352
1.4242425757575758 0.3466727441662194
1.4292930707070708 0.3502089256886904
1.4343435656565657 0.35386887262077255
1.4393940606060607 0.35765565766264107
1.4444445555555556 0.3615724370708991
1.4494950505050506 0.3656224528148557
1.4545455454545455 0.3698090347910592
1.4595960404040405 0.3741356030975791
1.4646465353535354 0.37860567036957316
1.4696970303030303 0.38322284417771735
1.4747475252525253 0.3879908294911233
1.4797980202020202 0.39291343120641103
1.4848485151515152 0.3979945567446557
1.4898990101010101 0.4032382187179657
1.494949505050505 0.40864853766750536
1.5 0.4142297448748284


==> power_plots/lower_quantile_new_99999.dat <==
Q Quantile_Bound
1.000001 0.3058733895350745
1.0050514949494949 0.30450666661156306
1.0101019898989898 0.3032932254209579
1.0151524848484847 0.3021865305399539
1.0202029797979797 0.3011705231376682
1.0252534747474746 0.30023630468423246
1.0303039696969696 0.29937818371882924
1.0353544646464645 0.2985922508893788
1.0404049595959595 0.2978757155311701
1.0454554545454544 0.2972265480157716
1.0505059494949494 0.2966432672829126
1.0555564444444443 0.29612480554343307
1.0606069393939392 0.2956704175103155
1.0656574343434342 0.29527961698522837
1.0707079292929291 0.2949521311056742
1.0757584242424243 0.2946878664628872
1.0808089191919192 0.2944868834702714
1.0858594141414142 0.29434937663050775
1.0909099090909091 0.2942756591231634
1.095960404040404 0.29426615062401373
1.101010898989899 0.29432136758662164
1.106061393939394 0.29444191543084464
1.111111888888889 0.2946284822299804
1.1161623838383838 0.2948818335913996
1.1212128787878788 0.2952028084992296
1.1262633737373737 0.29559231594124535
1.1313138686868687 0.2960513321816842
1.1363643636363636 0.2965808985713097
1.1414148585858586 0.29718211980849507
1.1464653535353535 0.2978561625823087
1.1515158484848484 0.2986042545419227
1.1565663434343434 0.2994276835471071
1.1616168383838383 0.3003277971628151
1.1666673333333333 0.3013060023674375
1.1717178282828282 0.30236376544957044
1.1767683232323232 0.3035026120724133
1.181818818181818 0.30472412748837596
1.186869313131313 0.30602995688932944
1.191919808080808 0.3074218058802781
1.196970303030303 0.308901441066177
1.2020207979797979 0.3104706907432494
1.2070712929292928 0.3121314456875133
1.2121217878787878 0.3138856600343854
1.2171722828282827 0.31573535224419774
1.2222227777777777 0.31768260614929406
1.2272732727272726 0.31972957207908376
1.2323237676767675 0.3218784680600441
1.2373742626262625 0.32413158108818174
1.2424247575757574 0.32649126847193244
1.2474752525252524 0.32895995924387084
1.2525257474747473 0.3315401556399531
1.2575762424242423 0.33423443464533015
1.2626267373737372 0.33704544960603283
1.2676772323232324 0.3399759319060818
1.2727277272727273 0.3430286927097882
1.2777782222222223 0.346206624769211
1.2828287171717172 0.3495127042969059
1.2878792121212121 0.35294999290427354
1.292929707070707 0.3565216396059486
1.297980202020202 0.36023088289082156
1.303030696969697 0.36408105286039566
1.308081191919192 0.3680755734353086
1.3131316868686869 0.3722179646309539
1.3181821818181818 0.37651184490324113
1.3232326767676768 0.3809609335656292
1.3282831717171717 0.38556905327866264
1.3333336666666666 0.3903401326133284
1.3383841616161616 0.3952782086896397
1.3434346565656565 0.40038742989192827
1.3484851515151515 0.40567205866241884
1.3535356464646464 0.4111364743747264
1.3585861414141414 0.41678517628900813
1.3636366363636363 0.4226227865905628
1.3686871313131312 0.4286540535137603
1.3737376262626262 0.43488385455324857
1.3787881212121211 0.4413171997644699
1.3838386161616163 0.4479592351555821
1.3888891111111112 0.4548152461729636
1.3939396060606062 0.4618906612825585
1.3989901010101011 0.4691910556493793
1.404040595959596 0.47672215491758424
1.409091090909091 0.4844898390935993
1.414141585858586 0.4925001465348501
1.419192080808081 0.5007592780467459
1.4242425757575758 0.5092736010906285
1.4292930707070708 0.5180496541054913
1.4343435656565657 0.5270941509463555
1.4393940606060607 0.5364139854422663
1.4444445555555556 0.5460162360769756
1.4494950505050506 0.5559081707954456
1.4545455454545455 0.56609725193941
1.4595960404040405 0.576591141315325
1.4646465353535354 0.5873977053981225
1.4696970303030303 0.5985250206742855
1.4747475252525253 0.6099813791278579
1.4797980202020202 0.6217752938731036
1.4848485151515152 0.6339155049376377
1.4898990101010101 0.6464109851999438
1.494949505050505 0.6592709464853086
1.5 0.6725048458243286


==> power_plots/optim_fc_0.08.dat <==
1.106061393939394	0.8678989405030398
1.111111888888889	0.9238115624865393
1.1161623838383838	0.97015256133328
1.1212128787878788	1.0090475711659237
1.1262633737373737	1.0419854022503672
1.1313138686868687	1.070054952574952
1.1363643636363636	1.0940791321435936
1.1414148585858586	1.114696010261142
1.1464653535353535	1.1324106916373538
1.1515158484848484	1.1476299241031689
1.1565663434343434	1.1606860011931877
1.1616168383838383	1.1718537529179807
1.1666673333333333	1.1813629198357674
1.1717178282828282	1.1894073534985585
1.1767683232323232	1.1961519808295957
1.181818818181818	1.20173815898741
1.186869313131313	1.2062878498412504
1.191919808080808	1.2099069143661372
1.196970303030303	1.2126877411634904
1.2020207979797979	1.2147113645149303
1.2070712929292928	1.216049186448593
1.2121217878787878	1.2167643883136503
1.2171722828282827	1.2169130965127686
1.2222227777777777	1.2165453518362406
1.2272732727272726	1.2157059206061296
1.2323237676767675	1.2144349774389105
1.2373742626262625	1.2127686830870008
1.2424247575757574	1.2107396759737996
1.2474752525252524	1.2083774923038357
1.2525257474747473	1.2057089267288639
1.2575762424242423	1.2027583432788145
1.2626267373737372	1.1995479444737844
1.2676772323232324	1.1960980051086614
1.2727277272727273	1.1924270760626743
1.2777782222222223	1.1885521625693085
1.2828287171717172	1.1844888806399172
1.2878792121212121	1.1802515947304364
1.292929707070707	1.175853539246625
1.297980202020202	1.1713069260770914
1.303030696969697	1.1666230400080713
1.308081191919192	1.1618123235956859
1.3131316868686869	1.1568844528397209
1.3181821818181818	1.151848404809172
1.3232326767676768	1.1467125182071463
1.3282831717171717	1.1414845477256441
1.3333336666666666	1.1361717129248543
1.3383841616161616	1.1307807422733158
1.3434346565656565	1.1253179129016588
1.3484851515151515	1.119789086551191
1.3535356464646464	1.1141997421375285
1.3585861414141414	1.108555005296922
1.3636366363636363	1.1028596752378121
1.3686871313131312	1.0971182491810998
1.3737376262626262	1.0913349446389173
1.3787881212121211	1.0855137197523763
1.3838386161616163	1.07965829188337
1.3888891111111112	1.0737721546332788
1.3939396060606062	1.067858593442109
1.3989901010101011	1.0619206999046134
1.404040595959596	1.055961384925095
1.409091090909091	1.0499833908195353
1.414141585858586	1.0439893024621825
1.419192080808081	1.0379815575635918
1.4242425757575758	1.0319624561581644
1.4292930707070708	1.0259341693712793
1.4343435656565657	1.0198987475290833
1.4393940606060607	1.0138581276677783
1.4444445555555556	1.0078141404936423
1.4494950505050506	1.0017685168401234
1.4545455454545455	0.9957228936638864
1.4595960404040405	0.9896788196177613
1.4646465353535354	0.9836377602350048
1.4696970303030303	0.9776011027561289
1.4747475252525253	0.9715701606266874
1.4797980202020202	0.9655461776918869
1.4848485151515152	0.9595303321115579
1.4898990101010101	0.9535237400169869
1.494949505050505	0.947527458929215
1.5	0.9415424909567324


==> power_plots/optim_fc_0.085.dat <==
1.0252534747474746	1.1342757636677276
1.0303039696969696	1.3267129020517832
1.0353544646464645	1.4429107630692681
1.0404049595959595	1.5196246833970832
1.0454554545454544	1.572814685068719
1.0505059494949494	1.610749281527655
1.0555564444444443	1.6381962032113326
1.0606069393939392	1.6581155418805578
1.0656574343434342	1.6724488803311306
1.0707079292929291	1.682525405825224
1.0757584242424243	1.6892869447345347
1.0808089191919192	1.6934200767022474
1.0858594141414142	1.6954374050665189
1.0909099090909091	1.6957295225970366
1.095960404040404	1.6945993425820152
1.101010898989899	1.692285423742197
1.106061393939394	1.688978207423341
1.111111888888889	1.6848315644763106
1.1161623838383838	1.679971163174989
1.1212128787878788	1.6745006363539743
1.1262633737373737	1.6685061958311913
1.1313138686868687	1.6620601325339373
1.1363643636363636	1.655223504548651
1.1414148585858586	1.6480482250039645
1.1464653535353535	1.6405787006919679
1.1515158484848484	1.6328531304227478
1.1565663434343434	1.6249045428665851
1.1616168383838383	1.616761632945452
1.1666673333333333	1.6084494409986092
1.1717178282828282	1.5999899081793827
1.1767683232323232	1.5914023336372323
1.181818818181818	1.5827037531777783
1.186869313131313	1.573909254703458
1.191919808080808	1.5650322424193488
1.196970303030303	1.556084659259228
1.2020207979797979	1.5470771750428491
1.2070712929292928	1.538019346370189
1.2121217878787878	1.5289197530842926
1.2171722828282827	1.5197861152125047
1.2222227777777777	1.5106253935673775
1.2272732727272726	1.5014438766093325
1.2323237676767675	1.4922472557099602
1.2373742626262625	1.4830406905825329
1.2424247575757574	1.4738288663452204
1.2474752525252524	1.4646160434381192
1.2525257474747473	1.4554061014156356
1.2575762424242423	1.4462025774721972
1.2626267373737372	1.43700870042466
1.2676772323232324	1.427827420763354
1.2727277272727273	1.4186614372913402
1.2777782222222223	1.4095132207944407
1.2828287171717172	1.400385035120202
1.2878792121212121	1.3912789559898922
1.292929707070707	1.3821968878221804
1.297980202020202	1.3731405788086322
1.303030696969697	1.364111634448651
1.308081191919192	1.3551115297237706
1.3131316868686869	1.3461416200676095
1.3181821818181818	1.3372031512676228
1.3232326767676768	1.3282972684175107
1.3282831717171717	1.3194250240242718
1.3333336666666666	1.3105873853610763
1.3383841616161616	1.3017852411461055
1.3434346565656565	1.2930194076179167
1.3484851515151515	1.2842906340695825
1.3535356464646464	1.2755996078966616
1.3585861414141414	1.2669469592077198
1.3636366363636363	1.2583332650406798
1.3686871313131312	1.2497590532234222
1.3737376262626262	1.2412248059128834
1.3787881212121211	1.2327309628431524
1.3838386161616163	1.224277924309867
1.3888891111111112	1.2158660539152732
1.3939396060606062	1.2074956810958302
1.3989901010101011	1.1991671034519618
1.404040595959596	1.1908805888975855
1.409091090909091	1.1826363776452864
1.414141585858586	1.1744346840414235
1.419192080808081	1.1662756982640659
1.4242425757575758	1.1581595878954145
1.4292930707070708	1.150086499379254
1.4343435656565657	1.1420565593729652
1.4393940606060607	1.1340698760027852
1.4444445555555556	1.1261265400301368
1.4494950505050506	1.1182266259362068
1.4545455454545455	1.1103701929312502
1.4595960404040405	1.102557285894547
1.4646465353535354	1.094787936250413
1.4696970303030303	1.0870621627851882
1.4747475252525253	1.079379972409707
1.4797980202020202	1.0717413608713697
1.4848485151515152	1.0641463134195757
1.4898990101010101	1.056594805427987
1.494949505050505	1.0490868029767788
1.5	1.0416222633977865


==> power_plots/optim_fc_0.09.dat <==
1.0707079292929291	2.488301206179598
1.0757584242424243	2.441643060234043
1.0808089191919192	2.3988655747087133
1.0858594141414142	2.3593460661678507
1.0909099090909091	2.322591626016872
1.095960404040404	2.2882068069367594
1.101010898989899	2.255870541705131
1.106061393939394	2.225319347728685
1.111111888888889	2.196334901222388
1.1161623838383838	2.1687347062140914
1.1212128787878788	2.142364992578033
1.1262633737373737	2.1170952440906583
1.1313138686868687	2.092813935061421
1.1363643636363636	2.0694251744454433
1.1414148585858586	2.0468460392968795
1.1464653535353535	2.0250044374750633
1.1515158484848484	2.003837380718726
1.1565663434343434	1.983289578828845
1.1616168383838383	1.963312287258685
1.1666673333333333	1.9438623562728368
1.1717178282828282	1.9249014416315684
1.1767683232323232	1.9063953456115783
1.181818818181818	1.8883134638824137
1.186869313131313	1.870628318883193
1.191919808080808	1.8533151642916217
1.196970303030303	1.836351648240501
1.2020207979797979	1.8197175253306208
1.2070712929292928	1.8033944093724146
1.2121217878787878	1.7873655602798142
1.2171722828282827	1.7716156997275498
1.2222227777777777	1.7561308511346256
1.2272732727272726	1.7408982003030855
1.2323237676767675	1.7259059736615916
1.2373742626262625	1.7111433315682387
1.2424247575757574	1.6966002745395663
1.2474752525252524	1.6822675606116149
1.2525257474747473	1.6681366323182425
1.2575762424242423	1.6541995520032193
1.2626267373737372	1.6404489443750014
1.2676772323232324	1.626877945373451
1.2727277272727273	1.6134801565521903
1.2777782222222223	1.6002496042931722
1.2828287171717172	1.5871807032652625
1.2878792121212121	1.574268223619123
1.292929707070707	1.5615072614790582
1.297980202020202	1.5488932123505625
1.303030696969697	1.5364217471119919
1.308081191919192	1.524088790301204
1.3131316868686869	1.5118905004444716
1.3181821818181818	1.4998232522063013
1.3232326767676768	1.48788362016586
1.3282831717171717	1.476068364049064
1.3333336666666666	1.4643744152656335
1.3383841616161616	1.4527988646180363
1.3434346565656565	1.4413389510645405
1.3484851515151515	1.4299920514319473
1.3535356464646464	1.4187556709852822
1.3585861414141414	1.4076274347718984
1.3636366363636363	1.3966050796664824
1.3686871313131312	1.3856864470512829
1.3737376262626262	1.3748694760728821
1.3787881212121211	1.364152197422916
1.3838386161616163	1.3535327275956188
1.3888891111111112	1.3430092635798168
1.3939396060606062	1.33258007794729
1.3989901010101011	1.3222435143031825
1.404040595959596	1.3119979830675026
1.409091090909091	1.301841957559764
1.414141585858586	1.2917739703614877
1.419192080808081	1.2817926099336534
1.4242425757575758	1.2718965174683672
1.4292930707070708	1.2620843839558888
1.4343435656565657	1.2523549474498983
1.4393940606060607	1.2427069905154358
1.4444445555555556	1.2331393378453042
1.4494950505050506	1.2236508540320175
1.4545455454545455	1.214240441483473
1.4595960404040405	1.2049070384715554
1.4646465353535354	1.1956496173038065
1.4696970303030303	1.18646718260912
1.4747475252525253	1.1773587697291732
1.4797980202020202	1.168323443208009
1.4848485151515152	1.1593602953727675
1.4898990101010101	1.1504684449991787
1.494949505050505	1.1416470360559006
1.5	1.1328952365222684


==> power_plots/optim_fc_0.095.dat <==
1.1262633737373737	2.4860152090394574
1.1313138686868687	2.4489378206511936
1.1363643636363636	2.4135609077143245
1.1414148585858586	2.379725712184481
1.1464653535353535	2.3472936481026943
1.1515158484848484	2.316143162932725
1.1565663434343434	2.2861671709552938
1.1616168383838383	2.2572709400595707
1.1666673333333333	2.22937034070619
1.1717178282828282	2.2023903863109093
1.1767683232323232	2.17626400972698
1.181818818181818	2.1509310322360817
1.186869313131313	2.1263372904537814
1.191919808080808	2.102433893508766
1.196970303030303	2.079176588269814
1.2020207979797979	2.05652521464052
1.2070712929292928	2.0344432362939937
1.2121217878787878	2.012897334882586
1.2171722828282827	1.9918570578858206
1.2222227777777777	1.9712945119700043
1.2272732727272726	1.9511840951149089
1.2323237676767675	1.9315022618851956
1.2373742626262625	1.9122273171402477
1.2424247575757574	1.8933392342269326
1.2474752525252524	1.8748194943183139
1.2525257474747473	1.8566509440727512
1.2575762424242423	1.838817669212497
1.2626267373737372	1.8213048819749933
1.2676772323232324	1.8040988206862045
1.2727277272727273	1.787186659954083
1.2777782222222223	1.7705564301898409
1.2828287171717172	1.7541969453418333
1.2878792121212121	1.7380977378771008
1.292929707070707	1.7222490001734174
1.297980202020202	1.7066415315936694
1.303030696969697	1.6912666906077118
1.308081191919192	1.6761163514068103
1.3131316868686869	1.6611828645246203
1.3181821818181818	1.6464590210379708
1.3232326767676768	1.6319380199720552
1.3282831717171717	1.6176134385790417
1.3333336666666666	1.6034792051977322
1.3383841616161616	1.5895295744354956
1.3434346565656565	1.575759104443021
1.3484851515151515	1.5621626360780265
1.3535356464646464	1.5487352737765352
1.3585861414141414	1.5354723679699822
1.3636366363636363	1.522369498903767
1.3686871313131312	1.509422461728098
1.3737376262626262	1.4966272527454416
1.3787881212121211	1.4839800567107821
1.3838386161616163	1.4714772350914558
1.3888891111111112	1.4591153152026421
1.3939396060606062	1.4468909801429162
1.3989901010101011	1.4348010594616576
1.404040595959596	1.4228425204966748
1.409091090909091	1.4110124603263126
1.414141585858586	1.3993080982855368
1.419192080808081	1.387726769000195
1.4242425757575758	1.3762659158978854
1.4292930707070708	1.3649230851576233
1.4343435656565657	1.353695920063904
1.4393940606060607	1.3425821557338273
1.4444445555555556	1.3315796141886764
1.4494950505050506	1.3206861997438677
1.4545455454545455	1.3098998946933988
1.4595960404040405	1.299218755266964
1.4646465353535354	1.2886409078397443
1.4696970303030303	1.2781645453765467
1.4747475252525253	1.2677879240934604
1.4797980202020202	1.2575093603215923
1.4848485151515152	1.247327227558666
1.4898990101010101	1.2372399536954226
1.494949505050505	1.2272460184047884
1.5	1.2173439506827008


==> power_plots/optim_fc_0.095_new.dat <==
1.1666673333333333	2.49638890267006
1.1717178282828282	2.461344714171023
1.1767683232323232	2.427543312991278
1.181818818181818	2.394896994332677
1.186869313131313	2.3633266591023165
1.191919808080808	2.3327607676074407
1.196970303030303	2.3031344436448715
1.2020207979797979	2.2743887041835484
1.2070712929292928	2.246469794430698
1.2121217878787878	2.219328611724944
1.2171722828282827	2.192920204622942
1.2222227777777777	2.1672033358988054
1.2272732727272726	2.142140100079185
1.2323237676767675	2.1176955876849712
1.2373742626262625	2.0938375896159154
1.2424247575757574	2.070536336153101
1.2474752525252524	2.0477642659109527
1.2525257474747473	2.0254958207798817
1.2575762424242423	2.0037072634905577
1.2626267373737372	1.9823765149233148
1.2676772323232324	1.961483008698698
1.2727277272727273	1.9410075609321347
1.2777782222222223	1.9209322533283872
1.2828287171717172	1.9012403280392485
1.2878792121212121	1.881916092918276
1.292929707070707	1.8629448359856478
1.297980202020202	1.8443127480692256
1.303030696969697	1.8260068527191258
1.308081191919192	1.8080149426057048
1.3131316868686869	1.7903255217079006
1.3181821818181818	1.772927752682635
1.3232326767676768	1.755811408878506
1.3282831717171717	1.7389668305198844
1.3333336666666666	1.722384884642252
1.3383841616161616	1.7060569284072689
1.3434346565656565	1.6899747754677372
1.3484851515151515	1.6741306650890226
1.3535356464646464	1.6585172337654976
1.3585861414141414	1.6431274890986143
1.3636366363636363	1.6279547857279755
1.3686871313131312	1.6129928031285463
1.3737376262626262	1.5982355251064306
1.3787881212121211	1.583677220842678
1.3838386161616163	1.5693124273497214
1.3888891111111112	1.5551359332184553
1.3939396060606062	1.541142763545902
1.3989901010101011	1.5273281659440816
1.404040595959596	1.5136875975401483
1.409091090909091	1.5002167128863741
1.414141585858586	1.4869113527061357
1.419192080808081	1.4737675334088394
1.4242425757575758	1.4607814373128658
1.4292930707070708	1.4479494035210485
1.4343435656565657	1.4352679193981643
1.4393940606060607	1.422733612604348
1.4444445555555556	1.4103432436423284
1.4494950505050506	1.398093698880044
1.4545455454545455	1.385981984013423
1.4595960404040405	1.3740052179370947
1.4646465353535354	1.3621606269934763
1.4696970303030303	1.350445539573119
1.4747475252525253	1.338857381041386
1.4797980202020202	1.3273936689685732
1.4848485151515152	1.3160520086423728
1.4898990101010101	1.3048300888432862
1.494949505050505	1.2937256778650796
1.5	1.2827366197637644


==> power_plots/optim_fc_0.1.dat <==
1.1666673333333333	2.482253688063789
1.1717178282828282	2.4486325300939176
1.1767683232323232	2.416176083462547
1.181818818181818	2.384802061596046
1.186869313131313	2.3544362888260317
1.191919808080808	2.3250117107136425
1.196970303030303	2.2964675469997395
1.2020207979797979	2.2687485636158704
1.2070712929292928	2.2418044445600236
1.2121217878787878	2.215589247915881
1.2171722828282827	2.1900609330742324
1.2222227777777777	2.1651809484519506
1.2272732727272726	2.1409138708131743
1.2323237676767675	2.117227088768346
1.2373742626262625	2.094090524228675
1.2424247575757574	2.071476386579949
1.2474752525252524	2.049358955153002
1.2525257474747473	2.0277143862414224
1.2575762424242423	2.006520541476839
1.2626267373737372	1.9857568348392591
1.2676772323232324	1.9654040959711478
1.2727277272727273	1.9454444477928388
1.2777782222222223	1.9258611966942816
1.2828287171717172	1.906638733812891
1.2878792121212121	1.8877624461065226
1.292929707070707	1.8692186361003476
1.297980202020202	1.850994449331258
1.303030696969697	1.833077808637609
1.308081191919192	1.8154573545486465
1.3131316868686869	1.798122391119751
1.3181821818181818	1.7810628366388257
1.3232326767676768	1.764269178697729
1.3282831717171717	1.7477324331820767
1.3333336666666666	1.731444106784431
1.3383841616161616	1.7153961626909162
1.3434346565656565	1.6995809891306488
1.3484851515151515	1.683991370511722
1.3535356464646464	1.6686204608977029
1.3585861414141414	1.6534617596050332
1.3636366363636363	1.6385090887251106
1.3686871313131312	1.6237565723953251
1.3737376262626262	1.6091986176615412
1.3787881212121211	1.5948298967905326
1.3838386161616163	1.580645330905183
1.3888891111111112	1.5666400748278493
1.3939396060606062	1.5528095030285758
1.3989901010101011	1.5391491965848403
1.404040595959596	1.5256549310684464
1.409091090909091	1.5123226652831692
1.414141585858586	1.4991485307838879
1.419192080808081	1.486128822114326
1.4242425757575758	1.4732599877062873
1.4292930707070708	1.4605386213883886
1.4343435656565657	1.4479614544569488
1.4393940606060607	1.435525348265871
1.4444445555555556	1.423227287296085
1.4494950505050506	1.4110643726685583
1.4545455454545455	1.3990338160679232
1.4595960404040405	1.3871329340465477
1.4646465353535354	1.3753591426814096
1.4696970303030303	1.3637099525584047
1.4747475252525253	1.3521829640607879
1.4797980202020202	1.3407758629403437
1.4848485151515152	1.3294864161515698
1.4898990101010101	1.3183124679307539
1.494949505050505	1.3072519361032098
1.5	1.2963028086032544


==> power_plots/optim_fc_0.11.dat <==
1.2272732727272726	2.477155195110305
1.2323237676767675	2.446742663401324
1.2373742626262625	2.417109585053644
1.2424247575757574	2.3882161436412983
1.2474752525252524	2.360025446609729
1.2525257474747473	2.332503256216121
1.2575762424242423	2.305617749951054
1.2626267373737372	2.27933930671162
1.2676772323232324	2.2536403155290303
1.2727277272727273	2.2284950041021596
1.2777782222222223	2.2038792847669777
1.2828287171717172	2.179770615852419
1.2878792121212121	2.1561478766455817
1.292929707070707	2.132991254421325
1.297980202020202	2.1102821421896665
1.303030696969697	2.088003045984524
1.308081191919192	2.066137500663436
1.3131316868686869	2.0446699933138808
1.3181821818181818	2.0235858934705964
1.3232326767676768	2.00287138944258
1.3282831717171717	1.982513430130198
1.3333336666666666	1.9624996717840502
1.3383841616161616	1.9428184292192578
1.3434346565656565	1.9234586310531347
1.3484851515151515	1.9044097785816334
1.3535356464646464	1.8856619079516947
1.3585861414141414	1.8672055553232025
1.3636366363636363	1.8490317247465933
1.3686871313131312	1.8311318585105827
1.3737376262626262	1.813497809739705
1.3787881212121211	1.796121817043608
1.3838386161616163	1.7789964810398797
1.3888891111111112	1.762114742589715
1.3939396060606062	1.7454698626013851
1.3989901010101011	1.7290554032704348
1.404040595959596	1.7128652106379347
1.409091090909091	1.6968933983592893
1.414141585858586	1.681134332586036
1.419192080808081	1.6655826178719868
1.4242425757575758	1.6502330840231325
1.4292930707070708	1.6350807738178788
1.4343435656565657	1.6201209315307075
1.4393940606060607	1.6053489921981976
1.4444445555555556	1.5907605715715956
1.4494950505050506	1.5763514567049244
1.4545455454545455	1.5621175971319101
1.4595960404040405	1.5480550965889015
1.4646465353535354	1.5341602052445318
1.4696970303030303	1.5204293124000436
1.4747475252525253	1.5068589396271448
1.4797980202020202	1.4934457343129104
1.4848485151515152	1.480186463583646
1.4898990101010101	1.4670780085818618
1.494949505050505	1.4541173590724916
1.5	1.4413016083563233


==> power_plots/optim_fc_0.12.dat <==
1.2727277272727273	2.4794406359436367
1.2777782222222223	2.450556356160225
1.2828287171717172	2.4222982091789698
1.2878792121212121	2.394639905914128
1.292929707070707	2.3675567729900107
1.297980202020202	2.3410256273339014
1.303030696969697	2.315024662408943
1.308081191919192	2.2895333448348665
1.3131316868686869	2.2645323202970986
1.3181821818181818	2.240003327776645
1.3232326767676768	2.2159291212474606
1.3282831717171717	2.1922933980871866
1.3333336666666666	2.169080733533557
1.3383841616161616	2.1462765205940375
1.3434346565656565	2.1238669148822114
1.3484851515151515	2.1018387839120165
1.3535356464646464	2.080179660431663
1.3585861414141414	2.05887769942352
1.3636366363636363	2.037921638435573
1.3686871313131312	2.0173007609446407
1.3737376262626262	1.9970048624822123
1.3787881212121211	1.9770242192808771
1.3838386161616163	1.9573495592234398
1.3888891111111112	1.9379720348981884
1.3939396060606062	1.9188831985828487
1.3989901010101011	1.90007497899678
1.404040595959596	1.8815396596760874
1.409091090909091	1.8632698588399608
1.414141585858586	1.845258510628661
1.419192080808081	1.827498847604476
1.4242425757575758	1.8099843844168013
1.4292930707070708	1.7927089025412495
1.4343435656565657	1.775666436010652
1.4393940606060607	1.7588512580629685
1.4444445555555556	1.742257868637535
1.4494950505050506	1.7258809826569625
1.4545455454545455	1.7097155190372368
1.4595960404040405	1.6937565903733518
1.4646465353535354	1.677999493252172
1.4696970303030303	1.6624396991481205
1.4747475252525253	1.647072845860883
1.4797980202020202	1.6318947294575812
1.4848485151515152	1.6169012966847958
1.4898990101010101	1.6020886378185715
1.494949505050505	1.5874529799229724
1.5	1.57299068048999


==> power_plots/optim_quantile_0.08.dat <==
1.106061393939394	0.3451100353494925
1.111111888888889	0.34348548399888484
1.1161623838383838	0.34222289630058783
1.1212128787878788	0.34121333209664334
1.1262633737373737	0.3403934328307121
1.1313138686868687	0.33972379463776203
1.1363643636363636	0.3391786551052232
1.1414148585858586	0.3387405180143841
1.1464653535353535	0.3383971514620168
1.1515158484848484	0.3381398160651924
1.1565663434343434	0.3379621706452124
1.1616168383838383	0.33785957021905527
1.1666673333333333	0.3378286009347322
1.1717178282828282	0.33786676334780696
1.1767683232323232	0.33797225149429033
1.181818818181818	0.3381437955255645
1.186869313131313	0.33838054753610886
1.191919808080808	0.3386819973714777
1.196970303030303	0.3390479096444864
1.2020207979797979	0.33947827601313285
1.2070712929292928	0.33997327861283144
1.2121217878787878	0.3405332617572187
1.2171722828282827	0.3411587098485019
1.2222227777777777	0.3418502300072884
1.2272732727272726	0.34260853832951876
1.2323237676767675	0.3434344489600596
1.2373742626262625	0.3443288653750247
1.2424247575757574	0.345292773412141
1.2474752525252524	0.34632723569673296
1.2525257474747473	0.34743338719135464
1.2575762424242423	0.3486124316574604
1.2626267373737372	0.34986563886321015
1.2676772323232324	0.35119434240642833
1.2727277272727273	0.3525999380486163
1.2777782222222223	0.3540838824767719
1.2828287171717172	0.3556476924260778
1.2878792121212121	0.35729294410934365
1.292929707070707	0.3590212729092425
1.297980202020202	0.3608343732974831
1.303030696969697	0.36273399895153907
1.308081191919192	0.36472196304479304
1.3131316868686869	0.36680013869018707
1.3181821818181818	0.36897045952092977
1.3232326767676768	0.37123492039462924
1.3282831717171717	0.37359557820955414
1.3333336666666666	0.3760545528236462
1.3383841616161616	0.37861402806850325
1.3434346565656565	0.38127625285188416
1.3484851515151515	0.3840435423434083
1.3535356464646464	0.38691827923905414
1.3585861414141414	0.3899029151008683
1.3636366363636363	0.39299997176895907
1.3686871313131312	0.3962120428434376
1.3737376262626262	0.39954179523445266
1.3787881212121211	0.40299197077890425
1.3838386161616163	0.4065653879227741
1.3888891111111112	0.41026494346834963
1.3939396060606062	0.41409361438588566
1.3989901010101011	0.4180544596895007
1.404040595959596	0.4221506223773278
1.409091090909091	0.4263853314361245
1.414141585858586	0.4307619039107302
1.419192080808081	0.4352837470389167
1.4242425757575758	0.43995436045231157
1.4292930707070708	0.4447773384442147
1.4343435656565657	0.449756372305247
1.4393940606060607	0.45489525272787246
1.4444445555555556	0.4601978722809562
1.4494950505050506	0.46566822795560026
1.4545455454545455	0.4713104237836031
1.4595960404040405	0.47712867352997723
1.4646465353535354	0.48312730346103683
1.4696970303030303	0.4893107551896527
1.4747475252525253	0.49568358859935635
1.4797980202020202	0.5022504848490379
1.4848485151515152	0.5090162494600807
1.4898990101010101	0.515985815487824
1.494949505050505	0.5231642467793373
1.5	0.5305567413195649


==> power_plots/optim_quantile_0.085.dat <==
1.0252534747474746	0.34403685063272177
1.0303039696969696	0.34254771568153924
1.0353544646464645	0.34131610397193185
1.0404049595959595	0.34020221539989465
1.0454554545454544	0.33916358200337793
1.0505059494949494	0.33818287383171
1.0555564444444443	0.3372517654104159
1.0606069393939392	0.3363658403211969
1.0656574343434342	0.33552261498192426
1.0707079292929291	0.3347206577086086
1.0757584242424243	0.3339591540353691
1.0808089191919192	0.333237674889771
1.0858594141414142	0.3325560451112804
1.0909099090909091	0.33191426507025473
1.095960404040404	0.3313124619850296
1.101010898989899	0.3307508586349042
1.106061393939394	0.33022975267185245
1.111111888888889	0.32974950261272507
1.1161623838383838	0.32931051816914075
1.1212128787878788	0.32891325346883804
1.1262633737373737	0.32855820225032134
1.1313138686868687	0.32824589443318236
1.1363643636363636	0.3279768936663864
1.1414148585858586	0.32775179558450607
1.1464653535353535	0.327571226585266
1.1515158484848484	0.32743584299726347
1.1565663434343434	0.32734633054436796
1.1616168383838383	0.32730340403922703
1.1666673333333333	0.32730780725645114
1.1717178282828282	0.32736031294891726
1.1767683232323232	0.32746172297987713
1.181818818181818	0.3276128685502849
1.186869313131313	0.32781461050570093
1.191919808080808	0.328067839710812
1.196970303030303	0.3283734774823574
1.2020207979797979	0.328732476073356
1.2070712929292928	0.3291458192031136
1.2121217878787878	0.3296145226287352
1.2171722828282827	0.3301396347548186
1.2222227777777777	0.33072223727875916
1.2272732727272726	0.3313634458696896
1.2323237676767675	0.33206441087955296
1.2373742626262625	0.3328263180851822
1.2424247575757574	0.33365038946057146
1.2474752525252524	0.3345378839787698
1.2525257474747473	0.3354900984430372
1.2575762424242423	0.33650836834707265
1.2626267373737372	0.3375940687642628
1.2676772323232324	0.3387486152660242
1.2727277272727273	0.3399734648694153
1.2777782222222223	0.3412701170142769
1.2828287171717172	0.3426401145702413
1.2878792121212121	0.3440850448740192
1.292929707070707	0.34560654079742503
1.297980202020202	0.3472062818466675
1.303030696969697	0.3488859952934697
1.308081191919192	0.35064745733863467
1.3131316868686869	0.35249249430871255
1.3181821818181818	0.3544229838864658
1.3232326767676768	0.35644085637586304
1.3282831717171717	0.35854809600237014
1.3333336666666666	0.3607467422493431
1.3383841616161616	0.3630388912313575
1.3434346565656565	0.36542669710534237
1.3484851515151515	0.36791237352042305
1.3535356464646464	0.37049819510740084
1.3585861414141414	0.3731864990088419
1.3636366363636363	0.3759796864507644
1.3686871313131312	0.3788802243569596
1.3737376262626262	0.3818906470070016
1.3787881212121211	0.38501355773904733
1.3838386161616163	0.38825163069854374
1.3888891111111112	0.39160761263400945
1.3939396060606062	0.39508432474108146
1.3989901010101011	0.39868466455605367
1.404040595959596	0.40241160790017405
1.409091090909091	0.4062682108759951
1.414141585858586	0.41025761191711363
1.419192080808081	0.4143830338926774
1.4242425757575758	0.41864778626806043
1.4292930707070708	0.423055267323163
1.4343435656565657	0.4276089664298247
1.4393940606060607	0.43231246638987536
1.4444445555555556	0.43716944583540474
1.4494950505050506	0.4421836816928555
1.4545455454545455	0.44735905171260393
1.4595960404040405	0.4526995370657293
1.4646465353535354	0.45820922500972155
1.4696970303030303	0.46389231162492084
1.4747475252525253	0.4697531046235376
1.4797980202020202	0.47579602623314055
1.4848485151515152	0.4820256161565668
1.4898990101010101	0.48844653461024057
1.494949505050505	0.4950635654429545
1.5	0.5018816193372246


==> power_plots/optim_quantile_0.09.dat <==
1.0707079292929291	0.3315267119924549
1.0757584242424243	0.33068589172512103
1.0808089191919192	0.3298827894866793
1.0858594141414142	0.32911751230602543
1.0909099090909091	0.3283902304434479
1.095960404040404	0.32770116860687887
1.101010898989899	0.32705059932365593
1.106061393939394	0.32643883789731043
1.111111888888889	0.3258662385471532
1.1161623838383838	0.32533319144257994
1.1212128787878788	0.3248401204228105
1.1262633737373737	0.3243874812480513
1.1313138686868687	0.3239757602673964
1.1363643636363636	0.32360547341714335
1.1414148585858586	0.3232771654838983
1.1464653535353535	0.32299140958213013
1.1515158484848484	0.32274880680722917
1.1565663434343434	0.3225499860337187
1.1616168383838383	0.32239560383479066
1.1666673333333333	0.3222863445043471
1.1717178282828282	0.32222292016659804
1.1767683232323232	0.32220607096127757
1.181818818181818	0.32223656529490985
1.186869313131313	0.32231520015041926
1.191919808080808	0.3224428014488723
1.196970303030303	0.3226202244583177
1.2020207979797979	0.3228483542456626
1.2070712929292928	0.32312810616828425
1.2121217878787878	0.3234604264027199
1.2171722828282827	0.3238462925082911
1.2222227777777777	0.32428671402394615
1.2272732727272726	0.3247827330969585
1.2323237676767675	0.32533542514241753
1.2373742626262625	0.3259458995326902
1.2424247575757574	0.326615300316247
1.2474752525252524	0.3273448069654193
1.2525257474747473	0.32813563515280697
1.2575762424242423	0.32898903755619147
1.2626267373737372	0.3299063046919115
1.2676772323232324	0.330888765776768
1.2727277272727273	0.33193778961860654
1.2777782222222223	0.3330547855358011
1.2828287171717172	0.33424120430593435
1.2878792121212121	0.33549853914403127
1.292929707070707	0.33682832671075413
1.297980202020202	0.3382321481510268
1.303030696969697	0.33971163016359446
1.308081191919192	0.3412684461020747
1.3131316868686869	0.3429043171080949
1.3181821818181818	0.3446210132771523
1.3232326767676768	0.3464203548578662
1.3282831717171717	0.34830421348533164
1.3333336666666666	0.35027451344931637
1.3383841616161616	0.35233323299807884
1.3434346565656565	0.35448240567861283
1.3484851515151515	0.3567241217141654
1.3535356464646464	0.35906052941989586
1.3585861414141414	0.36149383665758816
1.3636366363636363	0.3640263123303479
1.3686871313131312	0.3666602879182583
1.3737376262626262	0.36939815905599255
1.3787881212121211	0.3722423871534206
1.3838386161616163	0.37519550106027083
1.3888891111111112	0.37826009877595074
1.3939396060606062	0.38143884920565574
1.3989901010101011	0.3847344939639324
1.404040595959596	0.38814984922689844
1.409091090909091	0.3916878076343523
1.414141585858586	0.3953513402430423
1.419192080808081	0.399143498532408
1.4242425757575758	0.4030674164641306
1.4292930707070708	0.407126312596878
1.4343435656565657	0.41132349225766685
1.4393940606060607	0.41566234977129546
1.4444445555555556	0.42014637074935546
1.4494950505050506	0.42477913444035803
1.4545455454545455	0.42956431614255963
1.4595960404040405	0.4345056896811179
1.4646465353535354	0.4396071299512456
1.4696970303030303	0.44487261552907953
1.4747475252525253	0.4503062313520325
1.4797980202020202	0.4559121714704315
1.4848485151515152	0.46169474187231346
1.4898990101010101	0.46765836338327754
1.494949505050505	0.47380757464336176
1.5	0.48014703516296153


==> power_plots/optim_quantile_0.095.dat <==
1.1262633737373737	0.32208541046234795
1.1313138686868687	0.3215797841884943
1.1363643636363636	0.3211146733666641
1.1414148585858586	0.3206905334056932
1.1464653535353535	0.32030785099100406
1.1515158484848484	0.31996714336699134
1.1565663434343434	0.31966895779585736
1.1616168383838383	0.3194138711667631
1.1666673333333333	0.31920248973405074
1.1717178282828282	0.3190354489671777
1.1767683232323232	0.31891341349811136
1.181818818181818	0.3188370771544387
1.186869313131313	0.31880716306847384
1.191919808080808	0.31882442385430454
1.196970303030303	0.3188896418460667
1.2020207979797979	0.31900362939186505
1.2070712929292928	0.3191672291986711
1.2121217878787878	0.3193813147243081
1.2171722828282827	0.3196467906132739
1.2222227777777777	0.3199645931736913
1.2272732727272726	0.3203356908931357
1.2323237676767675	0.3207610849914761
1.2373742626262625	0.3212418100091923
1.2424247575757574	0.3217789344299185
1.2474752525252524	0.32237356133620215
1.2525257474747473	0.3230268290976767
1.2575762424242423	0.3237399120910343
1.2626267373737372	0.32451402145133357
1.2676772323232324	0.3253504058543258
1.2727277272727273	0.326250352329602
1.2777782222222223	0.32721518710447056
1.2828287171717172	0.32824627647857396
1.2878792121212121	0.3293450277293422
1.292929707070707	0.33051289004845186
1.297980202020202	0.33175135550954093
1.303030696969697	0.33306196006748573
1.308081191919192	0.33444628458961007
1.3131316868686869	0.3359059559192521
1.3181821818181818	0.33744264797216644
1.3232326767676768	0.33905808286628475
1.3282831717171717	0.3407540320854053
1.3333336666666666	0.3425323176774269
1.3383841616161616	0.34439481348778256
1.3434346565656565	0.346343446428765
1.3484851515151515	0.3483801977854836
1.3535356464646464	0.35050710455921674
1.3585861414141414	0.35272626084897496
1.3636366363636363	0.3550398192721129
1.3686871313131312	0.35744999242487346
1.3737376262626262	0.3599590543837752
1.3787881212121211	0.3625693422487971
1.3838386161616163	0.36528325772934006
1.3888891111111112	0.36810326877398764
1.3939396060606062	0.37103191124511986
1.3989901010101011	0.3740717906394675
1.404040595959596	0.37722558385573574
1.409091090909091	0.38049604101045326
1.414141585858586	0.3838859873032462
1.419192080808081	0.38739832493277293
1.4242425757575758	0.3910360350645855
1.4292930707070708	0.3948021798522309
1.4343435656565657	0.3986999045129392
1.4393940606060607	0.40273243945928244
1.4444445555555556	0.40690310248823636
1.4494950505050506	0.4112153010291074
1.4545455454545455	0.41567253445183683
1.4595960404040405	0.4202783964372354
1.4646465353535354	0.42503657741074197
1.4696970303030303	0.4299508670413454
1.4747475252525253	0.43502515680735926
1.4797980202020202	0.44026344263077566
1.4848485151515152	0.44566982758198526
1.4898990101010101	0.45124852465668513
1.494949505050505	0.4570038596268563
1.5	0.4629402739677444


==> power_plots/optim_quantile_0.095_new.dat <==
1.1666673333333333	0.30486300061859406
1.1717178282828282	0.30468717984070526
1.1767683232323232	0.3045547783069586
1.181818818181818	0.30446645752469187
1.186869313131313	0.3044229080240446
1.191919808080808	0.30442484952489335
1.196970303030303	0.3044730311604031
1.2020207979797979	0.3045682317526072
1.2070712929292928	0.3047112601361442
1.2121217878787878	0.3049029555268915
1.2171722828282827	0.3051441879327494
1.2222227777777777	0.3054358586042617
1.2272732727272726	0.30577890052313683
1.2323237676767675	0.3061742789270515
1.2373742626262625	0.3066229918693893
1.2424247575757574	0.3071260708128153
1.2474752525252524	0.307684581255784
1.2525257474747473	0.3082996233912653
1.2575762424242423	0.30897233279713343
1.2626267373737372	0.30970388115779635
1.2676772323232324	0.31049547701677654
1.2727277272727273	0.3113483665600586
1.2777782222222223	0.31226383443012046
1.2828287171717172	0.31324320457065274
1.2878792121212121	0.3142878411020565
1.292929707070707	0.3153991492278741
1.297980202020202	0.3165785761723853
1.303030696969697	0.31782761214965594
1.308081191919192	0.319147791364386
1.3131316868686869	0.3205406930449579
1.3181821818181818	0.3220079425091373
1.3232326767676768	0.3235512122629214
1.3282831717171717	0.3251722231330807
1.3333336666666666	0.3268727454339784
1.3383841616161616	0.32865460016929615
1.3434346565656565	0.33051966026933033
1.3484851515151515	0.33246985186456696
1.3535356464646464	0.33450715559627525
1.3585861414141414	0.33663360796490166
1.3636366363636363	0.33885130271707786
1.3686871313131312	0.34116239227209405
1.3737376262626262	0.34356908918872464
1.3787881212121211	0.3460736676733271
1.3838386161616163	0.34867846513016953
1.3888891111111112	0.3513858837549789
1.3939396060606062	0.3541983921727364
1.3989901010101011	0.3571185271207802
1.404040595959596	0.3601488951783139
1.409091090909091	0.3632921745434531
1.414141585858586	0.3665511168589773
1.419192080808081	0.3699285490879967
1.4242425757575758	0.37342737544077276
1.4292930707070708	0.37705057935397546
1.4343435656565657	0.3808012255236969
1.4393940606060607	0.3846824619935757
1.4444445555555556	0.38869752229943755
1.4494950505050506	0.3928497276718824
1.4545455454545455	0.397142489298303
1.4595960404040405	0.40157931064585717
1.4646465353535354	0.40616378984695867
1.4696970303030303	0.41089962214889464
1.4747475252525253	0.4157906024292284
1.4797980202020202	0.42084062777868325
1.4848485151515152	0.42605370015326327
1.4898990101010101	0.4314339290973996
1.494949505050505	0.436985534539972
1.5	0.44271284966510654


==> power_plots/optim_quantile_0.1.dat <==
1.1666673333333333	0.3170634678110012
1.1717178282828282	0.3168118940988591
1.1767683232323232	0.3166038463866757
1.181818818181818	0.31643996732322865
1.186869313131313	0.31632092821745883
1.191919808080808	0.3162474291903749
1.196970303030303	0.31622019938438795
1.2020207979797979	0.31623999722525653
1.2070712929292928	0.3163076107325751
1.2121217878787878	0.3164238578753902
1.2171722828282827	0.3165895869700646
1.2222227777777777	0.3168056771179695
1.2272732727272726	0.317073038680977
1.2323237676767675	0.3173926137930607
1.2373742626262625	0.31776537690659484
1.2424247575757574	0.31819233537219777
1.2474752525252524	0.31867453005117413
1.2525257474747473	0.3192130359598022
1.2575762424242423	0.31980896294487693
1.2626267373737372	0.3204634563900586
1.2676772323232324	0.3211776979527123
1.2727277272727273	0.321952906331032
1.2777782222222223	0.32279033806134494
1.2828287171717172	0.3236912883455827
1.2878792121212121	0.3246570919089923
1.292929707070707	0.32568912388822535
1.297980202020202	0.32678880075002353
1.303030696969697	0.3279575812407701
1.308081191919192	0.3291969673672427
1.3131316868686869	0.3305085054089517
1.3181821818181818	0.3318937869625038
1.3232326767676768	0.33335445001847036
1.3282831717171717	0.33489218007129135
1.3333336666666666	0.33650871126278636
1.3383841616161616	0.3382058275598839
1.3434346565656565	0.33998536396721907
1.3484851515151515	0.3418492077752924
1.3535356464646464	0.34379929984491053
1.3585861414141414	0.3458376359286781
1.3636366363636363	0.34796626803033204
1.3686871313131312	0.3501873058027568
1.3737376262626262	0.3525029179855439
1.3787881212121211	0.3549153338830019
1.3838386161616163	0.35742684488354887
1.3888891111111112	0.3600398060214622
1.3939396060606062	0.3627566375819879
1.3989901010101011	0.3655798267508503
1.404040595959596	0.3685119293092375
1.409091090909091	0.37155557137536943
1.414141585858586	0.37471345119379573
1.419192080808081	0.37798834097360523
1.4242425757575758	0.3813830887767614
1.4292930707070708	0.38490062045782025
1.4343435656565657	0.3885439416563242
1.4393940606060607	0.3923161398431968
1.4444445555555556	0.39622038642251556
1.4494950505050506	0.40025993889006484
1.4545455454545455	0.4044381430501216
1.4595960404040405	0.4087584352919652
1.4646465353535354	0.41322434492764437
1.4696970303030303	0.41783949659257574
1.4747475252525253	0.4226076127105982
1.4797980202020202	0.42753251602514436
1.4848485151515152	0.43261813219824763
1.4898990101010101	0.43786849247913684
1.494949505050505	0.4432877364442308
1.5	0.4488801148103915


==> power_plots/optim_quantile_0.11.dat <==
1.2272732727272726	0.3125186362029659
1.2323237676767675	0.3126747461930676
1.2373742626262625	0.31288042425332957
1.2424247575757574	0.3131365839975038
1.2474752525252524	0.3134441702908579
1.2525257474747473	0.3138041598498158
1.2575762424242423	0.31421756186979544
1.2626267373737372	0.31468541868097566
1.2676772323232324	0.3152088064318266
1.2727277272727273	0.31578883580032324
1.2777782222222223	0.31642665273284026
1.2828287171717172	0.317123439210797
1.2878792121212121	0.3178804140451898
1.292929707070707	0.31869883369920277
1.297980202020202	0.3195799931391505
1.303030696969697	0.32052522671404987
1.308081191919192	0.32153590906417157
1.3131316868686869	0.3226134560589621
1.3181821818181818	0.3237593257647754
1.3232326767676768	0.3249750194428857
1.3282831717171717	0.3262620825782973
1.3333336666666666	0.3276221059399022
1.3383841616161616	0.3290567266725721
1.3434346565656565	0.33056762942180384
1.3484851515151515	0.3321565474915764
1.3535356464646464	0.3338252640361017
1.3585861414141414	0.33557561328619473
1.3636366363636363	0.33740948181101105
1.3686871313131312	0.3393288098159364
1.3737376262626262	0.3413355924774435
1.3787881212121211	0.3434318813157643
1.3838386161616163	0.3456197856062515
1.3888891111111112	0.3479014738303436
1.3939396060606062	0.35027917516707174
1.3989901010101011	0.35275518102608217
1.404040595959596	0.3553318466231812
1.409091090909091	0.3580115925994378
1.414141585858586	0.3607969066849168
1.419192080808081	0.3636903454081476
1.4242425757575758	0.36669453585246437
1.4292930707070708	0.3698121774603924
1.4343435656565657	0.37304604388728935
1.4393940606060607	0.3763989849054807
1.4444445555555556	0.3798739283601772
1.4494950505050506	0.3834738821784839
1.4545455454545455	0.38720193643285983
1.4595960404040405	0.39106126546042347
1.4646465353535354	0.3950551300395352
1.4696970303030303	0.3991868796251312
1.4747475252525253	0.4034599546443264
1.4797980202020202	0.40787788885384035
1.4848485151515152	0.4124443117608535
1.4898990101010101	0.41716295110893215
1.494949505050505	0.4220376354307177
1.5	0.4270722966691185


==> power_plots/optim_quantile_0.12.dat <==
1.2727277272727273	0.3115008992894024
1.2777782222222223	0.31198929220145316
1.2828287171717172	0.3125330159485036
1.2878792121212121	0.31313319904923076
1.292929707070707	0.31379100534204296
1.297980202020202	0.31450763478503174
1.303030696969697	0.31528432428253916
1.308081191919192	0.3161223485387025
1.3131316868686869	0.3170230209383804
1.3181821818181818	0.3179876944558975
1.3232326767676768	0.3190177625920818
1.3282831717171717	0.3201146603401005
1.3333336666666666	0.32127986518063384
1.3383841616161616	0.3225148981069581
1.3434346565656565	0.3238213246805376
1.3484851515151515	0.32520075611775834
1.3535356464646464	0.3266548504084621
1.3585861414141414	0.32818531346697355
1.3636366363636363	0.3297939003163371
1.3686871313131312	0.33148241630651265
1.3737376262626262	0.33325271836730574
1.3787881212121211	0.3351067162968395
1.3838386161616163	0.3370463740863999
1.3888891111111112	0.3390737112825202
1.3939396060606062	0.3411908043871955
1.3989901010101011	0.3433997882971512
1.404040595959596	0.3457028577831158
1.409091090909091	0.34810226901008273
1.414141585858586	0.35060034109957017
1.419192080808081	0.3531994577349301
1.4242425757575758	0.35590206881077546
1.4292930707070708	0.35871069212763756
1.4343435656565657	0.36162791513299614
1.4393940606060607	0.36465639670985217
1.4444445555555556	0.36779886901405845
1.4494950505050506	0.37105813936164644
1.4545455454545455	0.3744370921674321
1.4595960404040405	0.37793869093621524
1.4646465353535354	0.38156598030792716
1.4696970303030303	0.38532208815811525
1.4747475252525253	0.38921022775519787
1.4797980202020202	0.39323369997595603
1.4848485151515152	0.39739589558077765
1.4898990101010101	0.4017002975502032
1.494949505050505	0.4061504834843676
1.5	0.41075012806698463


==> power_plots/quantile_mc_new.dat <==
Q Quantile_MC
1.000001 0.30795657742763743
1.0050514949494949 0.30643110487136094
1.0101019898989898 0.3049510504290943
1.0151524848484847 0.30349374356956305
1.0202029797979797 0.3020889787402736
1.0252534747474746 0.3007255255307852
1.0303039696969696 0.2994202097721713
1.0353544646464645 0.2981669958864014
1.0404049595959595 0.29696976822395216
1.0454554545454544 0.2958265746898193
1.0505059494949494 0.29473554224503157
1.0555564444444443 0.2937069190851742
1.0606069393939392 0.2927076629665441
1.0656574343434342 0.2917491435573163
1.0707079292929291 0.2908397237879076
1.0757584242424243 0.28996599424741026
1.0808089191919192 0.28912879255797874
1.0858594141414142 0.288328659329623
1.0909099090909091 0.2875551222809652
1.095960404040404 0.28684169844397694
1.101010898989899 0.28615805469730754
1.106061393939394 0.28552509793514363
1.111111888888889 0.2848837614311539
1.1161623838383838 0.28432853653256057
1.1212128787878788 0.28376641443227935
1.1262633737373737 0.2832596240558281
1.1313138686868687 0.28282932338213373
1.1363643636363636 0.2823775283259357
1.1414148585858586 0.2819911393957518
1.1464653535353535 0.2816200646305365
1.1515158484848484 0.28136240259855005
1.1565663434343434 0.2811094433558073
1.1616168383838383 0.2808699096718482
1.1666673333333333 0.28068478435891875
1.1717178282828282 0.2805711368540844
1.1767683232323232 0.28042275924924215
1.181818818181818 0.2803156186915519
1.186869313131313 0.2804108337752762
1.191919808080808 0.2804989793127587
1.196970303030303 0.2805139472927541
1.2020207979797979 0.28062892893537394
1.2070712929292928 0.28072577441359364
1.2121217878787878 0.2808739390353107
1.2171722828282827 0.2811629739272353
1.2222227777777777 0.28157317516077807
1.2272732727272726 0.2820270129559806
1.2323237676767675 0.28233948890763055
1.2373742626262625 0.2827376587716898
1.2424247575757574 0.2833136091634894
1.2474752525252524 0.2839546108982036
1.2525257474747473 0.28463497748888217
1.2575762424242423 0.28520809142011416
1.2626267373737372 0.2858204879127682
1.2676772323232324 0.2867893455484177
1.2727277272727273 0.2876295349674863
1.2777782222222223 0.2884936967862694
1.2828287171717172 0.2894925495077794
1.2878792121212121 0.29060601951063875
1.292929707070707 0.29179534981009964
1.297980202020202 0.2928775521403228
1.303030696969697 0.2942198425805944
1.308081191919192 0.2955394139434376
1.3131316868686869 0.2967412395363855
1.3181821818181818 0.29843410363031747
1.3232326767676768 0.29983146252472204
1.3282831717171717 0.3015138701134622
1.3333336666666666 0.30323787262096746
1.3383841616161616 0.30473002580098457
1.3434346565656565 0.3069571788043547
1.3484851515151515 0.3084459893523954
1.3535356464646464 0.31077987226541526
1.3585861414141414 0.31269069977508457
1.3636366363636363 0.31512643795236894
1.3686871313131312 0.3174865528980052
1.3737376262626262 0.3199538060058175
1.3787881212121211 0.32214730437567196
1.3838386161616163 0.3246519031989506
1.3888891111111112 0.32748348267502686
1.3939396060606062 0.33030403463119523
1.3989901010101011 0.3329136997926535
1.404040595959596 0.3358158086568302
1.409091090909091 0.33895975814818274
1.414141585858586 0.3427343368364125
1.419192080808081 0.3460578520005615
1.4242425757575758 0.3495321952363103
1.4292930707070708 0.3528128327375398
1.4343435656565657 0.3567656860737864
1.4393940606060607 0.3602993331354499
1.4444445555555556 0.3640096634843919
1.4494950505050506 0.36843206878295515
1.4545455454545455 0.372417567578065
1.4595960404040405 0.37654635018922616
1.4646465353535354 0.38174469231860003
1.4696970303030303 0.386290976202231
1.4747475252525253 0.3908922254734455
1.4797980202020202 0.3961143284499362
1.4848485151515152 0.4012847423885046
1.4898990101010101 0.406447596558704
1.494949505050505 0.411626786025808
1.5 0.41670164362052514


==> power_plots/quantile_mc_new_99999.dat <==
Q Quantile_MC
1.000001 0.3089543105065497
1.0050514949494949 0.3074386200668431
1.0101019898989898 0.3059489230455858
1.0151524848484847 0.30453792292970455
1.0202029797979797 0.30316474185448056
1.0252534747474746 0.3019356483044739
1.0303039696969696 0.30093934090742763
1.0353544646464645 0.29997995618882045
1.0404049595959595 0.29906895957246654
1.0454554545454544 0.29838596687278107
1.0505059494949494 0.2977911988601716
1.0555564444444443 0.29721280204783823
1.0606069393939392 0.29673455568571805
1.0656574343434342 0.29624555367251904
1.0707079292929291 0.29588606671154905
1.0757584242424243 0.295720948592995
1.0808089191919192 0.295552850141422
1.0858594141414142 0.295377601001644
1.0909099090909091 0.29516569608851567
1.095960404040404 0.2953646588753842
1.101010898989899 0.29525053677556157
1.106061393939394 0.2953703535654608
1.111111888888889 0.2955985365395589
1.1161623838383838 0.2957250312412933
1.1212128787878788 0.29618402011466544
1.1262633737373737 0.29671801127196884
1.1313138686868687 0.29708235715583536
1.1363643636363636 0.2976028559623656
1.1414148585858586 0.29835267152083733
1.1464653535353535 0.2988887383209091
1.1515158484848484 0.2997177158230636
1.1565663434343434 0.30061085929533177
1.1616168383838383 0.30148194973606085
1.1666673333333333 0.30232101783007864
1.1717178282828282 0.3033283070098572
1.1767683232323232 0.3048419312150658
1.181818818181818 0.30520198126146364
1.186869313131313 0.3068117938149272
1.191919808080808 0.30761659458777274
1.196970303030303 0.3094585661354805
1.2020207979797979 0.31228695094988906
1.2070712929292928 0.3126777835455167
1.2121217878787878 0.3147784762537982
1.2171722828282827 0.31725630547010925
1.2222227777777777 0.3178340065464117
1.2272732727272726 0.3207862575629136
1.2323237676767675 0.32415483667389944
1.2373742626262625 0.32611916495957055
1.2424247575757574 0.3279072427743079
1.2474752525252524 0.3298380041977472
1.2525257474747473 0.3327306365124925
1.2575762424242423 0.3360744777102593
1.2626267373737372 0.3392350510933732
1.2676772323232324 0.3403975964497244
1.2727277272727273 0.3448104918475406
1.2777782222222223 0.3470255299005817
1.2828287171717172 0.35126412533388146
1.2878792121212121 0.35492914557866445
1.292929707070707 0.3573745942419543
1.297980202020202 0.3614304908991039
1.303030696969697 0.3649821001169451
1.308081191919192 0.36783713540833557
1.3131316868686869 0.37334820843259436
1.3181821818181818 0.37725288196461937
1.3232326767676768 0.38280287137716373
1.3282831717171717 0.3877300288644002
1.3333336666666666 0.39126658817606397
1.3383841616161616 0.3979390444633999
1.3434346565656565 0.40319702818655
1.3484851515151515 0.4080923389299653
1.3535356464646464 0.4141713397286271
1.3585861414141414 0.4209704642844992
1.3636366363636363 0.4235183360782957
1.3686871313131312 0.43142783563201714
1.3737376262626262 0.43564913200462907
1.3787881212121211 0.4433878587008545
1.3838386161616163 0.45327123841774664
1.3888891111111112 0.4559384111512058
1.3939396060606062 0.46290515137897525
1.3989901010101011 0.47426026434421586
1.404040595959596 0.4811672368236904
1.409091090909091 0.48992604559689035
1.414141585858586 0.49744877874772825
1.419192080808081 0.5043745295863745
1.4242425757575758 0.5111039291471569
1.4292930707070708 0.5249484755360164
1.4343435656565657 0.5336012859436097
1.4393940606060607 0.5380406994048431
1.4444445555555556 0.5524860829258194
1.4494950505050506 0.5583342294918252
1.4545455454545455 0.5705398996695793
1.4595960404040405 0.5786752879267121
1.4646465353535354 0.5961268024884832
1.4696970303030303 0.5999927552958251
1.4747475252525253 0.6113254070720372
1.4797980202020202 0.6259532543621354
1.4848485151515152 0.6404297019997038
1.4898990101010101 0.6451898503517275
1.494949505050505 0.6616148795560981
1.5 0.6759552850956062


==> power_plots/upper_quantile_new.dat <==
Q Quantile_Bound
1.000001 0.30795699203135235
1.0050514949494949 0.3064874535941777
1.0101019898989898 0.30509609488192874
1.0151524848484847 0.3037616287010302
1.0202029797979797 0.30247662871905623
1.0252534747474746 0.30123692698891
1.0303039696969696 0.3000398162701844
1.0353544646464645 0.29888340201122354
1.0404049595959595 0.2977663006208491
1.0454554545454544 0.29668747678197793
1.0505059494949494 0.29564614678460943
1.0555564444444443 0.2946417169516685
1.0606069393939392 0.2936737423141936
1.0656574343434342 0.2927418977270847
1.0707079292929291 0.29184595701688804
1.0757584242424243 0.2909857775287961
1.0808089191919192 0.2901612884266396
1.0858594141414142 0.28937248167637597
1.0909099090909091 0.2886194049954149
1.095960404040404 0.2879021562726412
1.101010898989899 0.2872208791092121
1.106061393939394 0.28657575922757117
1.111111888888889 0.28596702156298776
1.1161623838383838 0.28539492789882787
1.1212128787878788 0.28485977494028636
1.1262633737373737 0.28436189274567897
1.1313138686868687 0.2839016434523842
1.1363643636363636 0.28347942024798933
1.1414148585858586 0.28309564654740094
1.1464653535353535 0.28275077534451143
1.1515158484848484 0.28244528871307456
1.1565663434343434 0.28217969743619603
1.1616168383838383 0.2819545407475921
1.1666673333333333 0.2817703861707588
1.1717178282828282 0.28162782944459125
1.1767683232323232 0.28152749452593395
1.181818818181818 0.28147003366112
1.186869313131313 0.2814561275198561
1.191919808080808 0.2814864853858735
1.196970303030303 0.2815618453996568
1.2020207979797979 0.2816829748492971
1.2070712929292928 0.2818506705061398
1.2121217878787878 0.28206575900241854
1.2171722828282827 0.2823290972485129
1.2222227777777777 0.28264157288784136
1.2272732727272726 0.28300410478772825
1.2323237676767675 0.2834176435648606
1.2373742626262625 0.2838831721441885
1.2424247575757574 0.28440170635033635
1.2474752525252524 0.28497429553077047
1.2525257474747473 0.28560202321012945
1.2575762424242423 0.2862860077752672
1.2626267373737372 0.28702740319067727
1.2676772323232324 0.2878273997440852
1.2727277272727273 0.28868722482208964
1.2777782222222223 0.289608143715825
1.2828287171717172 0.2905914604566976
1.2878792121212121 0.291638518682324
1.292929707070707 0.2927507025328615
1.297980202020202 0.2939294375779913
1.303030696969697 0.29517619177486293
1.308081191919192 0.29649247645736904
1.3131316868686869 0.2978798473571658
1.3181821818181818 0.29933990565690305
1.3232326767676768 0.3008742990761718
1.3282831717171717 0.30248472299071955
1.3333336666666666 0.3041729215855256
1.3383841616161616 0.30594068904236654
1.3434346565656565 0.3077898707625401
1.3484851515151515 0.309722364625454
1.3535356464646464 0.3117401222838201
1.3585861414141414 0.31384515049623335
1.3636366363636363 0.3160395124979457
1.3686871313131312 0.31832532941068264
1.3737376262626262 0.320704781692383
1.3787881212121211 0.3231801106277803
1.3838386161616163 0.32575361986077084
1.3888891111111112 0.32842767696955577
1.3939396060606062 0.33120471508557564
1.3989901010101011 0.3340872345572875
1.404040595959596 0.3370778046598772
1.409091090909091 0.34017906535202563
1.414141585858586 0.3433937290808906
1.419192080808081 0.3467245826365002
1.4242425757575758 0.3501744890567873
1.4292930707070708 0.35374638958453575
1.4343435656565657 0.357443305677548
1.4393940606060607 0.3612683410733748
1.4444445555555556 0.36522468390999907
1.4494950505050506 0.3693156089038947
1.4545455454545455 0.3735444795869285
1.4595960404040405 0.37791475060361523
1.4646465353535354 0.3824299700702759
1.4696970303030303 0.3870937819976943
1.4747475252525253 0.3919099287789124
1.4797980202020202 0.39688225374384956
1.4848485151515152 0.40201470378248055
1.4898990101010101 0.40731133203834924
1.494949505050505 0.41277630067424786
1.5 0.4184138837119479


==> power_plots/upper_quantile_new_99999.dat <==
Q Quantile_Bound
1.000001 0.3089630197323985
1.0050514949494949 0.30758249152683137
1.0101019898989898 0.3063567933545029
1.0151524848484847 0.3052389197373272
1.0202029797979797 0.30421264963400824
1.0252534747474746 0.30326899463053786
1.0303039696969696 0.3024022057765952
1.0353544646464645 0.30160833423169575
1.0404049595959595 0.30088456114259604
1.0454554545454544 0.30022883637956727
1.0505059494949494 0.299639663922134
1.0555564444444443 0.2991159651953869
1.0606069393939392 0.298656987384157
1.0656574343434342 0.2982622393790186
1.0707079292929291 0.2979314455612871
1.0757584242424243 0.2976645115786739
1.0808089191919192 0.2974614984548196
1.0858594141414142 0.29732260265707855
1.0909099090909091 0.2972481405284479
1.095960404040404 0.29723853598385225
1.101010898989899 0.2972943106935572
1.106061393939394 0.2974160761927724
1.111111888888889 0.2976045275050307
1.1161623838383838 0.29786043797111067
1.1212128787878788 0.29818465504972685
1.1262633737373737 0.29857809691034887
1.1313138686868687 0.2990417496784689
1.1363643636363636 0.29957666522354515
1.1414148585858586 0.3001839594025203
1.1464653535353535 0.3008648106892007
1.1515158484848484 0.30162045913325525
1.1565663434343434 0.30245220560313846
1.1616168383838383 0.3033614112755708
1.1666673333333333 0.30434949734084593
1.1717178282828282 0.305417944898556
1.1767683232323232 0.3065682950226397
1.181818818181818 0.30780214897815755
1.186869313131313 0.30912116857508026
1.191919808080808 0.31052707664674556
1.196970303030303 0.31202165764260303
1.2020207979797979 0.3136067583265145
1.2070712929292928 0.31528428857324575
1.2121217878787878 0.31705622225695496
1.2171722828282827 0.31892459822646235
1.2222227777777777 0.3208915213629233
1.2272732727272726 0.3229591637162462
1.2323237676767675 0.32512976571721625
1.2373742626262625 0.3274056374628098
1.2424247575757574 0.329789160072659
1.2474752525252524 0.33228278711502107
1.2525257474747473 0.3348890461009627
1.2575762424242423 0.33761054004578805
1.2626267373737372 0.3404499490970029
1.2676772323232324 0.3434100322283654
1.2727277272727273 0.34649362899978603
1.2777782222222223 0.34970366138304143
1.2828287171717172 0.3530431356534403
1.2878792121212121 0.35651514434775106
1.292929707070707 0.360122868288837
1.297980202020202 0.36386957867759756
1.303030696969697 0.3677586392529249
1.308081191919192 0.37179350852051374
1.3131316868686869 0.3759777420514686
1.3181821818181818 0.38031499485175874
1.3232326767676768 0.3848090238036659
1.3282831717171717 0.38946369018046734
1.3333336666666666 0.39428296223568526
1.3383841616161616 0.3992709178683229
1.3434346565656565 0.4044317473655841
1.3484851515151515 0.4097697562246655
1.3535356464646464 0.41528936805527916
1.3585861414141414 0.4209951275646547
1.3636366363636363 0.4268917036268311
1.3686871313131312 0.4329838924381417
1.3737376262626262 0.43927662076085716
1.3787881212121211 0.4457749492570403
1.3838386161616163 0.4524840759147294
1.3888891111111112 0.4594093395686501
1.3939396060606062 0.46655622351773585
1.3989901010101011 0.47393035924179727
1.404040595959596 0.4815375302197821
1.409091090909091 0.4893836758521205
1.414141585858586 0.49747489548974755
1.419192080808081 0.5058174525724706
1.4242425757575758 0.5144177788794227
1.4292930707070708 0.5232824788944357
1.4343435656565657 0.532418334289248
1.4393940606060607 0.5418323085275417
1.4444445555555556 0.5515315515929047
1.4494950505050506 0.5615234048438845
1.4545455454545455 0.571815405999404
1.4595960404040405 0.582415294257904
1.4646465353535354 0.5933310155536591
1.4696970303030303 0.6045707279538237
1.4747475252525253 0.6161428071998565
1.4797980202020202 0.6280558523970743
1.4848485151515152 0.6403186918561997
1.4898990101010101 0.6529403890908523
1.494949505050505 0.6659302489750591
1.5 0.6792978240649783


==> power_plots_new/lower_quantile.dat <==
Q Quantile_Bound
1.000001 0.30487742211103885
1.0050514949494949 0.3034225790582359
1.0101019898989898 0.30204513393310944
1.0151524848484847 0.30072401241401986
1.0202029797979797 0.29945186243186567
1.0252534747474746 0.2982245577190209
1.0303039696969696 0.2970394181074825
1.0353544646464645 0.2958945679911113
1.0404049595959595 0.2947886376146406
1.0454554545454544 0.29372060201415817
1.0505059494949494 0.2926896853167633
1.0555564444444443 0.2916952997821518
1.0606069393939392 0.29073700489105164
1.0656574343434342 0.28981447874981386
1.0707079292929291 0.28892749744671914
1.0757584242424243 0.28807591975350816
1.0808089191919192 0.2872596755423732
1.0858594141414142 0.2864787568596122
1.0909099090909091 0.2857332109454607
1.095960404040404 0.2850231347099148
1.101010898989899 0.28434867031812
1.106061393939394 0.2837100016352955
1.111111888888889 0.28310735134735787
1.1161623838383838 0.28254097861983957
1.1212128787878788 0.2820111771908835
1.1262633737373737 0.2815182738182222
1.1313138686868687 0.2810626270178604
1.1363643636363636 0.28064462604550944
1.1414148585858586 0.28026469008192695
1.1464653535353535 0.27992326759106634
1.1515158484848484 0.2796208358259438
1.1565663434343434 0.27935790046183406
1.1616168383838383 0.27913499534011615
1.1666673333333333 0.2789526823090512
1.1717178282828282 0.27881155115014533
1.1767683232323232 0.2787122195806746
1.181818818181818 0.2786553333245088
1.186869313131313 0.2786415662446575
1.191919808080808 0.2786716205320148
1.196970303030303 0.2787462269456602
1.2020207979797979 0.27886614510080415
1.2070712929292928 0.2790321638010784
1.2121217878787878 0.27924510141239434
1.2171722828282827 0.2795058062760278
1.2222227777777777 0.27981515715896293
1.2272732727272726 0.280174063739851
1.2323237676767675 0.280583467129212
1.2373742626262625 0.2810443404227466
1.2424247575757574 0.281557689286833
1.2474752525252524 0.28212455257546276
1.2525257474747473 0.28274600297802815
1.2575762424242423 0.28342314769751453
1.2626267373737372 0.2841571291587705
1.2676772323232324 0.2849491257466444
1.2727277272727273 0.28580035257386877
1.2777782222222223 0.28671206227866675
1.2828287171717172 0.28768554585213063
1.2878792121212121 0.28872213349550074
1.292929707070707 0.2898231955075329
1.297980202020202 0.2909901432022114
1.303030696969697 0.2922244298571143
1.308081191919192 0.2935275516927953
1.3131316868686869 0.29490104888359414
1.3181821818181818 0.296346506600334
1.3232326767676768 0.2978655560854101
1.3282831717171717 0.29945987576081234
1.3333336666666666 0.30113119236967034
1.3383841616161616 0.3028812821519429
1.3434346565656565 0.3047119720549147
1.3484851515151515 0.30662514097919946
1.3535356464646464 0.3086227210609819
1.3585861414141414 0.310706698991271
1.3636366363636363 0.31287911737296625
1.3686871313131312 0.3151420761165758
1.3737376262626262 0.31749773387545915
1.3787881212121211 0.3199483095215025
1.3838386161616163 0.32249608366216315
1.3888891111111112 0.3251434001998602
1.3939396060606062 0.3278926679347199
1.3989901010101011 0.3307463622117146
1.404040595959596 0.3337070266132784
1.409091090909091 0.3367772746985054
1.414141585858586 0.3399597917900817
1.419192080808081 0.3432573368101352
1.4242425757575758 0.3466727441662194
1.4292930707070708 0.3502089256886904
1.4343435656565657 0.35386887262077255
1.4393940606060607 0.35765565766264107
1.4444445555555556 0.3615724370708991
1.4494950505050506 0.3656224528148557
1.4545455454545455 0.3698090347910592
1.4595960404040405 0.3741356030975791
1.4646465353535354 0.37860567036957316
1.4696970303030303 0.38322284417771735
1.4747475252525253 0.3879908294911233
1.4797980202020202 0.39291343120641103
1.4848485151515152 0.3979945567446557
1.4898990101010101 0.4032382187179657
1.494949505050505 0.40864853766750536
1.5 0.4142297448748284


==> power_plots_new/lower_quantile_99999.dat <==
Q Quantile_Bound
1.000001 0.34533336769024414
1.0050514949494949 0.34380046988371493
1.0101019898989898 0.34244105018234894
1.0151524848484847 0.34119601978350145
1.0202029797979797 0.3400444230003937
1.0252534747474746 0.338974575116739
1.0303039696969696 0.33797901316866846
1.0353544646464645 0.3370526341219039
1.0404049595959595 0.33619181241089924
1.0454554545454544 0.33539391795682466
1.0505059494949494 0.3346570274372216
1.0555564444444443 0.3339797396818961
1.0606069393939392 0.3333610517954406
1.0656574343434342 0.33280027287376296
1.0707079292929291 0.3322969621047738
1.0757584242424243 0.331850883288634
1.0808089191919192 0.3314619707599523
1.0858594141414142 0.3311303034343408
1.0909099090909091 0.33085608477236933
1.095960404040404 0.3306396271360016
1.101010898989899 0.3304813394601861
1.106061393939394 0.33038171746364015
1.111111888888889 0.33034133583035674
1.1161623838383838 0.33036084193907567
1.1212128787878788 0.3304409508220818
1.1262633737373737 0.330582441110271
1.1313138686868687 0.3307861517770603
1.1363643636363636 0.3310529795351914
1.1414148585858586 0.33138387677176084
1.1464653535353535 0.33177984993065296
1.1515158484848484 0.3322419582699013
1.1565663434343434 0.33277131293575896
1.1616168383838383 0.3333690763064144
1.1666673333333333 0.33403646156710026
1.1717178282828282 0.3347747324853424
1.1767683232323232 0.33558520336069925
1.181818818181818 0.3364692391278549
1.186869313131313 0.33742825559558753
1.191919808080808 0.33846371980711587
1.196970303030303 0.3395771505097667
1.2020207979797979 0.3407701187239244
1.2070712929292928 0.34204424840288344
1.2121217878787878 0.3434012171766174
1.2171722828282827 0.34484275717363666
1.2222227777777777 0.34637065591607585
1.2272732727272726 0.3479867572839819
1.2323237676767675 0.3496929625454671
1.2373742626262625 0.3514912314499817
1.2424247575757574 0.35338358338247605
1.2474752525252524 0.3553720985766527
1.2525257474747473 0.35745891938588725
1.2575762424242423 0.3596462516107296
1.2626267373737372 0.3619363658821723
1.2676772323232324 0.3643315991001316
1.2727277272727273 0.3668343559268061
1.2777782222222223 0.3694471103347692
1.2828287171717172 0.3721724072098287
1.2878792121212121 0.37501286400884515
1.292929707070707 0.3779711724728337
1.297980202020202 0.3810501003958143
1.303030696969697 0.38425249344997814
1.308081191919192 0.38758127706785556
1.3131316868686869 0.3910394583822645
1.3181821818181818 0.3946301282249166
1.3232326767676768 0.3983564631846358
1.3282831717171717 0.4022217277262354
1.3333336666666666 0.40622927637117134
1.3383841616161616 0.4103825559411695
1.3434346565656565 0.41468510786608537
1.3484851515151515 0.41914057055733994
1.3535356464646464 0.4237526818483242
1.3585861414141414 0.42852528150324976
1.3636366363636363 0.43346231379596883
1.3686871313131312 0.43856783016036566
1.3737376262626262 0.4438459919139736
1.3787881212121211 0.44930107305654543
1.3838386161616163 0.45493746314535305
1.3888891111111112 0.46075967024906983
1.3939396060606062 0.466772323982143
1.3989901010101011 0.4729801786216261
1.404040595959596 0.47938811630851325
1.409091090909091 0.48600115033567
1.414141585858586 0.49282442852452957
1.419192080808081 0.49986323669278837
1.4242425757575758 0.5071230022153946
1.4292930707070708 0.5146092976811999
1.4343435656565657 0.522327844647712
1.4393940606060607 0.5302845174964482
1.4444445555555556 0.5384853473914806
1.4494950505050506 0.5469365263438115
1.4545455454545455 0.5556444113843154
1.4595960404040405 0.5646155288480497
1.4646465353535354 0.5738565787728145
1.4696970303030303 0.5833744394149227
1.4747475252525253 0.5931761718852298
1.4797980202020202 0.6032690249085423
1.4848485151515152 0.6136604397096298
1.4898990101010101 0.6243580550291327
1.494949505050505 0.6353697122727566
1.5 0.6467034607972516


==> power_plots_new/lower_quantile_new.dat <==
Q Quantile_Bound
1.000001 0.30487742211103885
1.0050514949494949 0.3034225790582359
1.0101019898989898 0.30204513393310944
1.0151524848484847 0.30072401241401986
1.0202029797979797 0.29945186243186567
1.0252534747474746 0.2982245577190209
1.0303039696969696 0.2970394181074825
1.0353544646464645 0.2958945679911113
1.0404049595959595 0.2947886376146406
1.0454554545454544 0.29372060201415817
1.0505059494949494 0.2926896853167633
1.0555564444444443 0.2916952997821518
1.0606069393939392 0.29073700489105164
1.0656574343434342 0.28981447874981386
1.0707079292929291 0.28892749744671914
1.0757584242424243 0.28807591975350816
1.0808089191919192 0.2872596755423732
1.0858594141414142 0.2864787568596122
1.0909099090909091 0.2857332109454607
1.095960404040404 0.2850231347099148
1.101010898989899 0.28434867031812
1.106061393939394 0.2837100016352955
1.111111888888889 0.28310735134735787
1.1161623838383838 0.28254097861983957
1.1212128787878788 0.2820111771908835
1.1262633737373737 0.2815182738182222
1.1313138686868687 0.2810626270178604
1.1363643636363636 0.28064462604550944
1.1414148585858586 0.28026469008192695
1.1464653535353535 0.27992326759106634
1.1515158484848484 0.2796208358259438
1.1565663434343434 0.27935790046183406
1.1616168383838383 0.27913499534011615
1.1666673333333333 0.2789526823090512
1.1717178282828282 0.27881155115014533
1.1767683232323232 0.2787122195806746
1.181818818181818 0.2786553333245088
1.186869313131313 0.2786415662446575
1.191919808080808 0.2786716205320148
1.196970303030303 0.2787462269456602
1.2020207979797979 0.27886614510080415
1.2070712929292928 0.2790321638010784
1.2121217878787878 0.27924510141239434
1.2171722828282827 0.2795058062760278
1.2222227777777777 0.27981515715896293
1.2272732727272726 0.280174063739851
1.2323237676767675 0.280583467129212
1.2373742626262625 0.2810443404227466
1.2424247575757574 0.281557689286833
1.2474752525252524 0.28212455257546276
1.2525257474747473 0.28274600297802815
1.2575762424242423 0.28342314769751453
1.2626267373737372 0.2841571291587705
1.2676772323232324 0.2849491257466444
1.2727277272727273 0.28580035257386877
1.2777782222222223 0.28671206227866675
1.2828287171717172 0.28768554585213063
1.2878792121212121 0.28872213349550074
1.292929707070707 0.2898231955075329
1.297980202020202 0.2909901432022114
1.303030696969697 0.2922244298571143
1.308081191919192 0.2935275516927953
1.3131316868686869 0.29490104888359414
1.3181821818181818 0.296346506600334
1.3232326767676768 0.2978655560854101
1.3282831717171717 0.29945987576081234
1.3333336666666666 0.30113119236967034
1.3383841616161616 0.3028812821519429
1.3434346565656565 0.3047119720549147
1.3484851515151515 0.30662514097919946
1.3535356464646464 0.3086227210609819
1.3585861414141414 0.310706698991271
1.3636366363636363 0.31287911737296625
1.3686871313131312 0.3151420761165758
1.3737376262626262 0.31749773387545915
1.3787881212121211 0.3199483095215025
1.3838386161616163 0.32249608366216315
1.3888891111111112 0.3251434001998602
1.3939396060606062 0.3278926679347199
1.3989901010101011 0.3307463622117146
1.404040595959596 0.3337070266132784
1.409091090909091 0.3367772746985054
1.414141585858586 0.3399597917900817
1.419192080808081 0.3432573368101352
1.4242425757575758 0.3466727441662194
1.4292930707070708 0.3502089256886904
1.4343435656565657 0.35386887262077255
1.4393940606060607 0.35765565766264107
1.4444445555555556 0.3615724370708991
1.4494950505050506 0.3656224528148557
1.4545455454545455 0.3698090347910592
1.4595960404040405 0.3741356030975791
1.4646465353535354 0.37860567036957316
1.4696970303030303 0.38322284417771735
1.4747475252525253 0.3879908294911233
1.4797980202020202 0.39291343120641103
1.4848485151515152 0.3979945567446557
1.4898990101010101 0.4032382187179657
1.494949505050505 0.40864853766750536
1.5 0.4142297448748284


==> power_plots_new/monte_carlo_quantile.dat <==
Q Quantile_Bound
1.000001 0.34776411204444874
1.0050514949494949 0.3460556108713236
1.0101019898989898 0.3443916822416642
1.0151524848484847 0.34277016125803933
1.0202029797979797 0.3412018172402852
1.0252534747474746 0.3396773435705099
1.0303039696969696 0.3382288828739876
1.0353544646464645 0.33683231053933593
1.0404049595959595 0.3355133054754095
1.0454554545454544 0.3342522640111907
1.0505059494949494 0.3330663970875967
1.0555564444444443 0.3319271058217089
1.0606069393939392 0.33084061525179864
1.0656574343434342 0.32979459226968444
1.0707079292929291 0.32877456203759203
1.0757584242424243 0.3278198969633454
1.0808089191919192 0.32690156616189014
1.0858594141414142 0.32607014887731106
1.0909099090909091 0.325191942792924
1.095960404040404 0.3244146545119419
1.101010898989899 0.3236861995156283
1.106061393939394 0.3230084291506201
1.111111888888889 0.32230948162225637
1.1161623838383838 0.32167751552475676
1.1212128787878788 0.32104192274572585
1.1262633737373737 0.32051639651453145
1.1313138686868687 0.32000586814643234
1.1363643636363636 0.31957988653236696
1.1414148585858586 0.31916455636057117
1.1464653535353535 0.31867917482787456
1.1515158484848484 0.3184451893858704
1.1565663434343434 0.31809015115182343
1.1616168383838383 0.3177997223100396
1.1666673333333333 0.317667505451798
1.1717178282828282 0.3174337277196681
1.1767683232323232 0.31732800264906047
1.181818818181818 0.31730883556427136
1.186869313131313 0.317260368030992
1.191919808080808 0.3172636967978925
1.196970303030303 0.31731140389142876
1.2020207979797979 0.3174262164724288
1.2070712929292928 0.3175760159672557
1.2121217878787878 0.3177493369634437
1.2171722828282827 0.31809083164449525
1.2222227777777777 0.3183538736762134
1.2272732727272726 0.31869863863447384
1.2323237676767675 0.31921743597181573
1.2373742626262625 0.3198791567587705
1.2424247575757574 0.3202131764311311
1.2474752525252524 0.3206743516676555
1.2525257474747473 0.3215265333795497
1.2575762424242423 0.3220009106928302
1.2626267373737372 0.32300803490478974
1.2676772323232324 0.3236811529619
1.2727277272727273 0.3247519279600838
1.2777782222222223 0.32565280999960217
1.2828287171717172 0.32685462296548085
1.2878792121212121 0.3277508465111261
1.292929707070707 0.3289115257221914
1.297980202020202 0.33002917818698024
1.303030696969697 0.33155903145601
1.308081191919192 0.3328637659622842
1.3131316868686869 0.3343209971664287
1.3181821818181818 0.3357792326410013
1.3232326767676768 0.33781412663219784
1.3282831717171717 0.3391753672432552
1.3333336666666666 0.34084183736128604
1.3383841616161616 0.3427382401988126
1.3434346565656565 0.34479341331865554
1.3484851515151515 0.34698158829622594
1.3535356464646464 0.3492673270237888
1.3585861414141414 0.35105921474311963
1.3636366363636363 0.3533049761091717
1.3686871313131312 0.35590680889857884
1.3737376262626262 0.3581798863637978
1.3787881212121211 0.3608699002890417
1.3838386161616163 0.3635507101723333
1.3888891111111112 0.3666181879925616
1.3939396060606062 0.3696736152793604
1.3989901010101011 0.37264184944495815
1.404040595959596 0.37576636709702144
1.409091090909091 0.3788416649793227
1.414141585858586 0.38205127868155453
1.419192080808081 0.38579891363349583
1.4242425757575758 0.3892872196910248
1.4292930707070708 0.39325068210008424
1.4343435656565657 0.3971939998977574
1.4393940606060607 0.40143086077435763
1.4444445555555556 0.40512719969350464
1.4494950505050506 0.4092302628455875
1.4545455454545455 0.41445661935236444
1.4595960404040405 0.4183067408117968
1.4646465353535354 0.42338183022562864
1.4696970303030303 0.42875654576369887
1.4747475252525253 0.4334129739566132
1.4797980202020202 0.43822630727089884
1.4848485151515152 0.4442398045912743
1.4898990101010101 0.44988746904746413
1.494949505050505 0.45540851307749014
1.5 0.46144708655448924


==> power_plots_new/optim_fc_0.065.dat <==
1.3383841616161616	0.8004545072102544
1.3434346565656565	0.8013415558859379
1.3484851515151515	0.8019300102500341
1.3535356464646464	0.8022392546353565
1.3585861414141414	0.8022871770112854
1.3636366363636363	0.8020903147199342
1.3686871313131312	0.8016639828647028
1.3737376262626262	0.8010223877962582
1.3787881212121211	0.8001787277432711


==> power_plots_new/optim_fc_0.07.dat <==
1.1262633737373737	0.8053787395131714
1.1313138686868687	0.8462395886129016
1.1363643636363636	0.8809190565836701
1.1414148585858586	0.9105987285193187
1.1464653535353535	0.9361520167586336
1.1515158484848484	0.958245342738963
1.1565663434343434	0.9774000322536177
1.1616168383838383	0.9940322041362232
1.1666673333333333	1.0084795716042834
1.1717178282828282	1.021020074967355
1.1767683232323232	1.0318852083822518
1.181818818181818	1.0412697829725386
1.186869313131313	1.0493392275383397
1.191919808080808	1.0562351457109154
1.196970303030303	1.0620796120760994
1.2020207979797979	1.066978539135515
1.2070712929292928	1.0710243482974124
1.2121217878787878	1.074298111891187
1.2171722828282827	1.076871287835706
1.2222227777777777	1.0788071369066807
1.2272732727272726	1.0801618900353402
1.2323237676767675	1.0809857168246668
1.2373742626262625	1.0813235345798091
1.2424247575757574	1.0812156883351378
1.2474752525252524	1.080698525749149
1.2525257474747473	1.0798048857253766
1.2575762424242423	1.0785645157782744
1.2626267373737372	1.0770044301956219
1.2676772323232324	1.0751492187355252
1.2727277272727273	1.0730213137782225
1.2777782222222223	1.0706412224136437
1.2828287171717172	1.068027728798349
1.2878792121212121	1.065198071194793
1.292929707070707	1.0621680973626333
1.297980202020202	1.0589524013682212
1.303030696969697	1.0555644443857226
1.308081191919192	1.0520166616589595
1.3131316868686869	1.0483205574596377
1.3181821818181818	1.044486789601424
1.3232326767676768	1.0405252448395346
1.3282831717171717	1.0364451062934794
1.3333336666666666	1.032254913869551
1.3383841616161616	1.0279626185240607
1.3434346565656565	1.0235756310937352
1.3484851515151515	1.0191008663225243
1.3535356464646464	1.0145447826314393
1.3585861414141414	1.0099134181074962
1.3636366363636363	1.0052124231274742
1.3686871313131312	1.0004470899803757
1.3737376262626262	0.9956223798078596
1.3787881212121211	0.9907429471434079
1.3838386161616163	0.9858131622976799
1.3888891111111112	0.9808371318085828
1.3939396060606062	0.9758187171494581
1.3989901010101011	0.9707615518668804
1.404040595959596	0.965669057300409
1.409091090909091	0.9605444570199012
1.414141585858586	0.9553907901012824
1.419192080808081	0.9502109233487479
1.4242425757575758	0.9450075625600108
1.4292930707070708	0.9397832629211549
1.4343435656565657	0.9345404386087767
1.4393940606060607	0.9292813716692587
1.4444445555555556	0.9240082202380201
1.4494950505050506	0.918723026155419
1.4545455454545455	0.9134277220304561
1.4595960404040405	0.9081241377985125
1.4646465353535354	0.9028140068149781
1.4696970303030303	0.897498971522698
1.4747475252525253	0.8921805887276477
1.4797980202020202	0.8868603345141162
1.4848485151515152	0.8815396088278218
1.4898990101010101	0.8762197397528712
1.494949505050505	0.8709019875061714
1.5	0.8655875481708307


==> power_plots_new/optim_fc_0.075.dat <==
1.0303039696969696	0.9788759301336797
1.0353544646464645	1.1550671731635558
1.0404049595959595	1.2663497247501994
1.0454554545454544	1.3425039748439616
1.0505059494949494	1.3970121837626939
1.0555564444444443	1.4371006514297915
1.0606069393939392	1.4670554643404996
1.0656574343434342	1.4896016302188357
1.0707079292929291	1.506563016986743
1.0757584242424243	1.5192101090931605
1.0808089191919192	1.5284568227536839
1.0858594141414142	1.534978256418171
1.0909099090909091	1.5392843606582576
1.095960404040404	1.5417677647452577
1.101010898989899	1.5427358085639078
1.106061393939394	1.5424325765268578
1.111111888888889	1.541054409461395
1.1161623838383838	1.5387610493034092
1.1212128787878788	1.5356837916048949
1.1262633737373737	1.531931545821821
1.1313138686868687	1.5275954058468082
1.1363643636363636	1.52275214229713
1.1414148585858586	1.517466902778313
1.1464653535353535	1.5117953224927008
1.1515158484848484	1.5057851904289772
1.1565663434343434	1.4994777767983103
1.1616168383838383	1.4929088995636686
1.1666673333333333	1.4861097880806131
1.1717178282828282	1.479107787554972
1.1767683232323232	1.4719269375690978
1.181818818181818	1.4645884502099047
1.186869313131313	1.4571111075746161
1.191919808080808	1.4495115940950951
1.196970303030303	1.4418047758283414
1.2020207979797979	1.434003936337901
1.2070712929292928	1.4261209768433367
1.2121217878787878	1.4181665868000166
1.2171722828282827	1.4101503898851893
1.2222227777777777	1.4020810694310868
1.2272732727272726	1.393966476603932
1.2323237676767675	1.3858137240357369
1.2373742626262625	1.377629267140876
1.2424247575757574	1.3694189749661425
1.2474752525252524	1.3611881921123936
1.2525257474747473	1.35294179301276
1.2575762424242423	1.3446842296451793
1.2626267373737372	1.3364195735867845
1.2676772323232324	1.3281515531769783
1.2727277272727273	1.3198835864395362
1.2777782222222223	1.3116188103170514
1.2828287171717172	1.303360106690075
1.2878792121212121	1.2951101255853465
1.292929707070707	1.2868713059204728
1.297980202020202	1.2786458940841525
1.303030696969697	1.2704359606103073
1.308081191919192	1.2622434151698125
1.3131316868686869	1.2540700200740278
1.3181821818181818	1.245917402459134
1.3232326767676768	1.2377870652987204
1.3282831717171717	1.2296803973735337
1.3333336666666666	1.2215986823113463
1.3383841616161616	1.2135431067961595
1.3434346565656565	1.2055147680340461
1.3484851515151515	1.1975146805526093
1.3535356464646464	1.1895437824020836
1.3585861414141414	1.1816029408182742
1.3636366363636363	1.1736929574007386
1.3686871313131312	1.1658145728536353
1.3737376262626262	1.157968471331457
1.3787881212121211	1.150155284427268
1.3838386161616163	1.142375594837053
1.3888891111111112	1.1346299397302146
1.3939396060606062	1.1269188138531263
1.3989901010101011	1.1192426723898874
1.404040595959596	1.1116019336019507
1.409091090909091	1.1039969812661314
1.414141585858586	1.0964281669285754
1.419192080808081	1.0888958119905103
1.4242425757575758	1.0814002096401205
1.4292930707070708	1.0739416266434696
1.4343435656565657	1.0665203050061947
1.4393940606060607	1.0591364635166036
1.4444445555555556	1.0517902991798038
1.4494950505050506	1.0444819885516374
1.4545455454545455	1.0372116889803862
1.4595960404040405	1.0299795397635023
1.4646465353535354	1.0227856632259842
1.4696970303030303	1.015630165726438
1.4747475252525253	1.0085131385963317
1.4797980202020202	1.0014346590174978
1.4848485151515152	0.9943947908424831
1.4898990101010101	0.9873935853619933
1.494949505050505	0.9804310820233021
1.5	0.9735073091031772


==> power_plots_new/optim_fc_0.08.dat <==
1.0606069393939392	2.479061017438934
1.0656574343434342	2.423136875363691
1.0707079292929291	2.372863939542197
1.0757584242424243	2.3272150325033105
1.0808089191919192	2.2854025353023952
1.0858594141414142	2.2468119888231852
1.0909099090909091	2.2109567138240482
1.095960404040404	2.177446049811549
1.101010898989899	2.1459626559071414
1.106061393939394	2.116245984604801
1.111111888888889	2.088080048894745
1.1161623838383838	2.061284231660285
1.1212128787878788	2.035706287280167
1.1262633737373737	2.011216947051772
1.1313138686868687	1.9877057142828818
1.1363643636363636	1.9650775530468862
1.1414148585858586	1.9432502560592178
1.1464653535353535	1.9221523341661466
1.1515158484848484	1.901721310431566
1.1565663434343434	1.8819023309339509
1.1616168383838383	1.8626470255882865
1.1666673333333333	1.8439125679149901
1.1717178282828282	1.8256608942860089
1.1767683232323232	1.807858051895946
1.181818818181818	1.7904736513126425
1.186869313131313	1.7734804045108288
1.191919808080808	1.7568537331824903
1.196970303030303	1.7405714351370682
1.2020207979797979	1.7246133989649486
1.2070712929292928	1.708961358995367
1.2121217878787878	1.6935986840509332
1.2171722828282827	1.6785101946731729
1.2222227777777777	1.663682004432714
1.2272732727272726	1.6491013816944193
1.2323237676767675	1.634756628820528
1.2373742626262625	1.6206369762935946
1.2424247575757574	1.606732489648671
1.2474752525252524	1.5930339874390727
1.2525257474747473	1.5795329687362567
1.2575762424242423	1.5662215488930284
1.2626267373737372	1.5530924024895527
1.2676772323232324	1.5401387125402801
1.2727277272727273	1.52735412517289
1.2777782222222223	1.5147327091020566
1.2828287171717172	1.5022689193151035
1.2878792121212121	1.4899575644662764
1.292929707070707	1.4777937775440695
1.297980202020202	1.4657729894335625
1.303030696969697	1.453890905044918
1.308081191919192	1.4421434817212337
1.3131316868686869	1.4305269096750541
1.3181821818181818	1.4190375942339026
1.3232326767676768	1.4076721397020207
1.3282831717171717	1.3964273346686402
1.3333336666666666	1.3853001386132187
1.3383841616161616	1.3742876696754969
1.3434346565656565	1.3633871934734545
1.3484851515151515	1.3525961128654471
1.3535356464646464	1.341911958564435
1.3585861414141414	1.3313323805223183
1.3636366363636363	1.3208551400113404
1.3686871313131312	1.3104781023373142
1.3737376262626262	1.300199230126352
1.3787881212121211	1.2900165771328427
1.3838386161616163	1.279928282521826
1.3888891111111112	1.2699325655836589
1.3939396060606062	1.2600277208431012
1.3989901010101011	1.2502121135287088
1.404040595959596	1.2404841753717502
1.409091090909091	1.2308424007068517
1.414141585858586	1.2212853428492294
1.419192080808081	1.2118116107257209
1.4242425757575758	1.2024198657389944
1.4292930707070708	1.1931088188461734
1.4343435656565657	1.18387722783485
1.4393940606060607	1.1747238947809897
1.4444445555555556	1.1656476636745985
1.4494950505050506	1.1566474182002897
1.4545455454545455	1.1477220796609884
1.4595960404040405	1.1388706050340314
1.4646465353535354	1.1300919851498452
1.4696970303030303	1.1213852429841957
1.4747475252525253	1.1127494320557694
1.4797980202020202	1.1041836349215177
1.4848485151515152	1.0956869617628127
1.4898990101010101	1.0872585490560354
1.494949505050505	1.0788975583217189
1.5	1.070603174946828


==> power_plots_new/optim_fc_0.085.dat <==
1.1161623838383838	2.475883640345267
1.1212128787878788	2.4351335627324464
1.1262633737373737	2.396491801599259
1.1313138686868687	2.359745810298509
1.1363643636363636	2.3247119159386136
1.1414148585858586	2.2912305240461563
1.1464653535353535	2.25916225498965
1.1515158484848484	2.228384806397646
1.1565663434343434	2.1987903863800367
1.1616168383838383	2.170283599318158
1.1666673333333333	2.1427796932957675
1.1717178282828282	2.116203098628441
1.1767683232323232	2.0904862023147794
1.181818818181818	2.065568314919989
1.186869313131313	2.0413947953667515
1.191919808080808	2.017916306039079
1.196970303030303	1.9950881760034598
1.2020207979797979	1.9728698543863132
1.2070712929292928	1.9512244392908755
1.2121217878787878	1.9301182702938426
1.2171722828282827	1.909520574686273
1.2222227777777777	1.8894031593308733
1.2272732727272726	1.8697401413879169
1.2323237676767675	1.850507712283177
1.2373742626262625	1.8316839302065686
1.2424247575757574	1.81324853718069
1.2474752525252524	1.7951827973568197
1.2525257474747473	1.777469353707389
1.2575762424242423	1.76009210070874
1.2626267373737372	1.7430360709622905
1.2676772323232324	1.7262873339986144
1.2727277272727273	1.7098329057579853
1.2777782222222223	1.6936606674507715
1.2828287171717172	1.677759292678534
1.2878792121212121	1.6621181818471464
1.292929707070707	1.6467274030313819
1.297980202020202	1.6315776385596068
1.303030696969697	1.6166601366808135
1.308081191919192	1.6019666677563968
1.3131316868686869	1.5874894844881486
1.3181821818181818	1.5732212857534598
1.3232326767676768	1.559155183670218
1.3282831717171717	1.5452846735584982
1.3333336666666666	1.5316036065048904
1.3383841616161616	1.5181061642690672
1.3434346565656565	1.5047868363016288
1.3484851515151515	1.4916403986679956
1.3535356464646464	1.4786618946956807
1.3585861414141414	1.4658466171820475
1.3636366363636363	1.4531900920170981
1.3686871313131312	1.4406880630911436
1.3737376262626262	1.428336478370767
1.3787881212121211	1.4161314770384494
1.3838386161616163	1.4040693776018445
1.3888891111111112	1.392146666888083
1.3939396060606062	1.3803599898468457
1.3989901010101011	1.368706140093404
1.404040595959596	1.3571820511294224
1.409091090909091	1.3457847881852734
1.414141585858586	1.3345115406328878
1.419192080808081	1.3233596149228901
1.4242425757575758	1.3123264280040488
1.4292930707070708	1.301409501186848
1.4343435656565657	1.2906064544164313
1.4393940606060607	1.2799150009232554
1.4444445555555556	1.2693329422225514
1.4494950505050506	1.2588581634362186
1.4545455454545455	1.2484886289130321
1.4595960404040405	1.238222378125079
1.4646465353535354	1.2280575218202194
1.4696970303030303	1.2179922384120252
1.4747475252525253	1.208024770590177
1.4797980202020202	1.1981534221357037
1.4848485151515152	1.1883765549266698
1.4898990101010101	1.178692586121105
1.494949505050505	1.1690999855049826
1.5	1.1595972729940114


==> power_plots_new/optim_fc_0.09.dat <==
1.1565663434343434	2.475439747459005
1.1616168383838383	2.439427773270991
1.1666673333333333	2.404786075701235
1.1717178282828282	2.371411691032166
1.1767683232323232	2.3392123435746335
1.181818818181818	2.3081050736823
1.186869313131313	2.278015073680819
1.191919808080808	2.2488746956110175
1.196970303030303	2.220622601713877
1.2020207979797979	2.1932030341040263
1.2070712929292928	2.1665651844411897
1.2121217878787878	2.1406626478791875
1.2171722828282827	2.1154529483490325
1.2222227777777777	2.090897124467322
1.2272732727272726	2.0669593671691198
1.2323237676767675	2.043606701634729
1.2373742626262625	2.0208087072813
1.2424247575757574	1.99853727057646
1.2474752525252524	1.976766366244549
1.2525257474747473	1.9554718631095542
1.2575762424242423	1.9346313513787918
1.2626267373737372	1.9142239886388805
1.2676772323232324	1.8942303622270587
1.2727277272727273	1.8746323659701776
1.2777782222222223	1.8554130895614405
1.2828287171717172	1.8365567190800776
1.2878792121212121	1.8180484473587188
1.292929707070707	1.7998743930733012
1.297980202020202	1.7820215275754898
1.303030696969697	1.7644776086120568
1.308081191919192	1.7472311201824513
1.3131316868686869	1.7302712178778317
1.3181821818181818	1.7135876791242388
1.3232326767676768	1.6971708578213793
1.3282831717171717	1.6810116429280981
1.3333336666666666	1.6651014205974877
1.3383841616161616	1.6494320395097737
1.3434346565656565	1.6339957790906028
1.3484851515151515	1.6187853203368616
1.3535356464646464	1.6037937190024787
1.3585861414141414	1.5890143809232438
1.3636366363636363	1.5744410392831314
1.3686871313131312	1.5600677336452458
1.3737376262626262	1.5458887905887833
1.3787881212121211	1.5318988058095304
1.3838386161616163	1.5180926275557727
1.3888891111111112	1.5044653412841726
1.3939396060606062	1.4910122554314926
1.3989901010101011	1.477728888208134
1.404040595959596	1.464610955328411
1.409091090909091	1.4516543586005437
1.414141585858586	1.4388551753065235
1.419192080808081	1.426209648308429
1.4242425757575758	1.4137141768235721
1.4292930707070708	1.4013653078160204
1.4343435656565657	1.3891597279567147
1.4393940606060607	1.3770942561086135
1.4444445555555556	1.3651658362970658
1.4494950505050506	1.353371531129062
1.4545455454545455	1.3417085156280928
1.4595960404040405	1.330174071454135
1.4646465353535354	1.3187655814808483
1.4696970303030303	1.3074805247043442
1.4747475252525253	1.2963164714599835
1.4797980202020202	1.2852710789255706
1.4848485151515152	1.274342086891011
1.4898990101010101	1.2635273137761136
1.494949505050505	1.2528246528796174
1.5	1.242232068843848


==> power_plots_new/optim_fc_0.095.dat <==
1.186869313131313	2.492270579468368
1.191919808080808	2.4582287474807334
1.196970303030303	2.425273726501033
1.2020207979797979	2.39333734255327
1.2070712929292928	2.362357420963091
1.2121217878787878	2.332277129058247
1.2171722828282827	2.3030444043064033
1.2222227777777777	2.2746114551109486
1.2272732727272726	2.2469343236372157
1.2323237676767675	2.219972501792136
1.2373742626262625	2.1936885929116863
1.2424247575757574	2.1680480128859005
1.2474752525252524	2.1430187254211064
1.2525257474747473	2.118571006942496
1.2575762424242423	2.0946772373084497
1.2626267373737372	2.0713117130662475
1.2676772323232324	2.048450480446541
1.2727277272727273	2.0260711856874862
1.2777782222222223	2.004152940611586
1.2828287171717172	1.982676201659561
1.2878792121212121	1.96162266082446
1.292929707070707	1.9409751471328769
1.297980202020202	1.9207175374940544
1.303030696969697	1.9008346758868375
1.308081191919192	1.8813122999825187
1.3131316868686869	1.8621369744120388
1.3181821818181818	1.8432960299813543
1.3232326767676768	1.8247775082213729
1.3282831717171717	1.806570110730512
1.3333336666666666	1.7886631528302797
1.3383841616161616	1.7710465211086364
1.3434346565656565	1.7537106344734155
1.3484851515151515	1.7366464083796145
1.3535356464646464	1.7198452219309108
1.3585861414141414	1.7032988875877624
1.3636366363636363	1.6869996232427655
1.3686871313131312	1.6709400264488001
1.3737376262626262	1.6551130506075704
1.3787881212121211	1.6395119829456053
1.3838386161616163	1.6241304241221364
1.3888891111111112	1.6089622693285899
1.3939396060606062	1.5940016907531278
1.3989901010101011	1.5792431212958669
1.404040595959596	1.5646812394312575
1.409091090909091	1.5503109551238523
1.414141585858586	1.5361273967123856
1.419192080808081	1.5221258986848778
1.4242425757575758	1.5083019902745056
1.4292930707070708	1.494651384812251
1.4343435656565657	1.4811699697780119
1.4393940606060607	1.4678537974969765
1.4444445555555556	1.4546990764326397
1.4494950505050506	1.4417021630320301
1.4545455454545455	1.4288595540824642
1.4595960404040405	1.4161678795425403
1.4646465353535354	1.4036238958131988
1.4696970303030303	1.3912244794174513
1.4747475252525253	1.3789666210599425
1.4797980202020202	1.3668474200398166
1.4848485151515152	1.3548640789924629
1.4898990101010101	1.3430138989376486
1.494949505050505	1.331294274613287
1.5	1.31970269007568


==> power_plots_new/optim_fc_0.1.dat <==
1.2171722828282827	2.4764664099752003
1.2222227777777777	2.44455798833617
1.2272732727272726	2.4135257785965107
1.2323237676767675	2.383322778488071
1.2373742626262625	2.3539055745542963
1.2424247575757574	2.325233999079189
1.2474752525252524	2.297270826066297
1.2525257474747473	2.269981501136415
1.2575762424242423	2.243333900973858
1.2626267373737372	2.217298118587197
1.2676772323232324	2.191846271183378
1.2727277272727273	2.1669523279027736
1.2777782222222223	2.142591955041418
1.2828287171717172	2.1187423767075106
1.2878792121212121	2.0953822491317955
1.292929707070707	2.072491547083848
1.297980202020202	2.050051461044811
1.303030696969697	2.028044303957464
1.308081191919192	2.0064534265207867
1.3131316868686869	1.9852631401223393
1.3181821818181818	1.9644586466107268
1.3232326767676768	1.9440259742048331
1.3282831717171717	1.9239519189184242
1.3333336666666666	1.9042239909500516
1.3383841616161616	1.884830365550342
1.3434346565656565	1.8657598379331655
1.3484851515151515	1.8470017818447046
1.3535356464646464	1.8285461114462949
1.3585861414141414	1.8103832462035594
1.3636366363636363	1.7925040785068014
1.3686871313131312	1.7748999437761053
1.3737376262626262	1.7575625928298952
1.3787881212121211	1.7404841663180382
1.3838386161616163	1.7236571710404336
1.3888891111111112	1.7070744579896655
1.3939396060606062	1.690729201971964
1.3989901010101011	1.6746148826747527
1.404040595959596	1.6587252670615082
1.409091090909091	1.6430543929858519
1.414141585858586	1.627596553926794
1.419192080808081	1.6123462847559888
1.4242425757575758	1.5972983484559544
1.4292930707070708	1.5824477237154058
1.4343435656565657	1.567789593334392
1.4393940606060607	1.5533193333778004
1.4444445555555556	1.5390325030210648
1.4494950505050506	1.524924835036746
1.4545455454545455	1.5109922268749554
1.4595960404040405	1.4972307322945118
1.4646465353535354	1.4836365535053129
1.4696970303030303	1.4702060337855951
1.4747475252525253	1.456935650540712
1.4797980202020202	1.4438220087727247
1.4848485151515152	1.4308618349325177
1.4898990101010101	1.4180519711283956
1.494949505050505	1.4053893696671047
1.5	1.3928710879050887


==> power_plots_new/optim_fc_0.11.dat <==
1.2626267373737372	2.4836602856872547
1.2676772323232324	2.4536241537403605
1.2727277272727273	2.4242768561497985
1.2777782222222223	2.395588203072573
1.2828287171717172	2.367529922791727
1.2878792121212121	2.340075507971867
1.292929707070707	2.313200076652907
1.297980202020202	2.286880246344667
1.303030696969697	2.261094019791151
1.308081191919192	2.235820681150433
1.3131316868686869	2.2110407014888684
1.3181821818181818	2.186735652620339
1.3232326767676768	2.1628881284356667
1.3282831717171717	2.1394816729665966
1.3333336666666666	2.116500714515285
1.3383841616161616	2.093930505255583
1.3434346565656565	2.0717570657784363
1.3484851515151515	2.049967134111401
1.3535356464646464	2.028548118793076
1.3585861414141414	2.007488055627777
1.3636366363636363	1.9867755677851706
1.3686871313131312	1.966399828944212
1.3737376262626262	1.9463505292114873
1.3787881212121211	1.9266178435711963
1.3838386161616163	1.9071924026482043
1.3888891111111112	1.8880652655870023
1.3939396060606062	1.86922789486852
1.3989901010101011	1.8506721329038007
1.404040595959596	1.8323901802587084
1.409091090909091	1.8143745753774922
1.414141585858586	1.7966181756851904
1.419192080808081	1.7791141399597799
1.4242425757575758	1.7618559118748298
1.4292930707070708	1.7448372046222098
1.4343435656565657	1.7280519865323678
1.4393940606060607	1.7114944676168757
1.4444445555555556	1.6951590869643771
1.4494950505050506	1.679040500926965
1.4545455454545455	1.6631335720392795
1.4595960404040405	1.6474333586174128
1.4646465353535354	1.6319351049890818
1.4696970303030303	1.6166342323104486
1.4747475252525253	1.601526329928582
1.4797980202020202	1.5866071472518049
1.4848485151515152	1.5718725860931497
1.4898990101010101	1.5573186934548668
1.494949505050505	1.5429416547244001
1.5	1.5287377872544865


==> power_plots_new/optim_fc_0.12.dat <==
1.303030696969697	2.472271957907604
1.308081191919192	2.443753850886575
1.3131316868686869	2.4158088152319417
1.3181821818181818	2.388415343829074
1.3232326767676768	2.3615531168857564
1.3282831717171717	2.3352029187224836
1.3333336666666666	2.30934656155755
1.3383841616161616	2.283966815603757
1.3434346565656565	2.259047344869372
1.3484851515151515	2.2345726481223007
1.3535356464646464	2.2105280045347744
1.3585861414141414	2.1868994235770995
1.3636366363636363	2.1636735987742366
1.3686871313131312	2.1408378649788573
1.3737376262626262	2.1183801588498534
1.3787881212121211	2.096288982256515
1.3838386161616163	2.0745533683564155
1.3888891111111112	2.0531628501196697
1.3939396060606062	2.0321074310942437
1.3989901010101011	2.011377558226608
1.404040595959596	1.990964096569502
1.409091090909091	1.9708583057242863
1.414141585858586	1.9510518178793688
1.419192080808081	1.931536617318764
1.4242425757575758	1.9123050212862114
1.4292930707070708	1.8933496621003807
1.4343435656565657	1.8746634704259073
1.4393940606060607	1.8562396596132438
1.4444445555555556	1.83807171102776
1.4494950505050506	1.820153360295307
1.4545455454545455	1.8024785843975315
1.4595960404040405	1.7850415895557554
1.4646465353535354	1.7678367998472957
1.4696970303030303	1.7508588465026005
1.4747475252525253	1.7341025578357636
1.4797980202020202	1.7175629497647285
1.4848485151515152	1.7012352168809226
1.4898990101010101	1.6851147240312214
1.494949505050505	1.6691969983779735
1.5	1.6534777219054337


==> power_plots_new/optim_quantile_0.065.dat <==
1.3383841616161616	0.39773424027460136
1.3434346565656565	0.400984336220244
1.3484851515151515	0.404373839932892
1.3535356464646464	0.40790413909830225
1.3585861414141414	0.41157685182053994
1.3636366363636363	0.4153938085654793
1.3686871313131312	0.4193570371937519
1.3737376262626262	0.4234687505561019
1.3787881212121211	0.42773133622696935


==> power_plots_new/optim_quantile_0.07.dat <==
1.1262633737373737	0.3142768518022506
1.1313138686868687	0.3130270560924627
1.1363643636363636	0.3121098905789271
1.1414148585858586	0.31144088763738903
1.1464653535353535	0.310966850639341
1.1515158484848484	0.31065262700510776
1.1565663434343434	0.31047411384495033
1.1616168383838383	0.31041430590498414
1.1666673333333333	0.3104609401673519
1.1717178282828282	0.3106050290285305
1.1767683232323232	0.31083991259302723
1.181818818181818	0.3111606268981051
1.186869313131313	0.31156347125211087
1.191919808080808	0.31204570491630673
1.196970303030303	0.3126053300593951
1.2020207979797979	0.3132409336148854
1.2070712929292928	0.3139515701979265
1.2121217878787878	0.31473667418071527
1.2171722828282827	0.31559599282516926
1.2222227777777777	0.31652953485550406
1.2272732727272726	0.317537530510119
1.2323237676767675	0.3186204002375258
1.2373742626262625	0.31977872997821805
1.2424247575757574	0.32101325151934057
1.2474752525252524	0.3223248267965106
1.2525257474747473	0.32371443529627414
1.2575762424242423	0.3251831639161641
1.2626267373737372	0.32673219878930515
1.2676772323232324	0.32836281869223305
1.2727277272727273	0.33007638973859554
1.2777782222222223	0.331874361125155
1.2828287171717172	0.3337582617452975
1.2878792121212121	0.3357296975228945
1.292929707070707	0.33779034934861063
1.297980202020202	0.33994197152365946
1.303030696969697	0.34218639063404976
1.308081191919192	0.3445255047926825
1.3131316868686869	0.34696128319808117
1.3181821818181818	0.3494957659677083
1.3232326767676768	0.35213106421121476
1.3282831717171717	0.3548693603149766
1.3333336666666666	0.35771290841417025
1.3383841616161616	0.36066403503264666
1.3434346565656565	0.36372513987417027
1.3484851515151515	0.3668986967513225
1.3535356464646464	0.37018725464063956
1.3585861414141414	0.3735934388544536
1.3636366363636363	0.3771199523214891
1.3686871313131312	0.3807695769696113
1.3737376262626262	0.3845451752052502
1.3787881212121211	0.3884496914849894
1.3838386161616163	0.3924861539756207
1.3888891111111112	0.39665767629967463
1.3939396060606062	0.4009674593640401
1.3989901010101011	0.40541879326980246
1.404040595959596	0.4100150593018915
1.409091090909091	0.4147597319975186
1.414141585858586	0.4196563812927332
1.419192080808081	0.4247086747467391
1.4242425757575758	0.42992037984387055
1.4292930707070708	0.43529536637338156
1.4343435656565657	0.4408376088874155
1.4393940606060607	0.4465511892377123
1.4444445555555556	0.4524402991917996
1.4494950505050506	0.45850924312956365
1.4545455454545455	0.464762440821255
1.4595960404040405	0.4712044302881204
1.4646465353535354	0.47783987074697853
1.4696970303030303	0.48467354564017906
1.4747475252525253	0.4917103657525055
1.4797980202020202	0.4989553724166777
1.4848485151515152	0.5064137408092342
1.4898990101010101	0.5140907833386519
1.494949505050505	0.5219919531276732
1.5	0.5301228475919092


==> power_plots_new/optim_quantile_0.075.dat <==
1.0303039696969696	0.30567277351765343
1.0353544646464645	0.3042016499299327
1.0404049595959595	0.30311021860805293
1.0454554545454544	0.3021852337567151
1.0505059494949494	0.30136012213194374
1.0555564444444443	0.30060721411582136
1.0606069393939392	0.2999130026295936
1.0656574343434342	0.29927019690984524
1.0707079292929291	0.2986746029456967
1.0757584242424243	0.2981237196390454
1.0808089191919192	0.29761604073039677
1.0858594141414142	0.2971506800541587
1.0909099090909091	0.2967271577771362
1.095960404040404	0.2963452723031745
1.101010898989899	0.2960050203199758
1.106061393939394	0.2957065451635723
1.111111888888889	0.29545010249853365
1.1161623838383838	0.2952360369467836
1.1212128787878788	0.2950647658444163
1.1262633737373737	0.29493676776042715
1.1313138686868687	0.2948525742707526
1.1363643636363636	0.2948127640043461
1.1414148585858586	0.29481795830525964
1.1464653535353535	0.2948688180642955
1.1515158484848484	0.2949660414109347
1.1565663434343434	0.2951103620477703
1.1616168383838383	0.2953025480718307
1.1666673333333333	0.29554340117009525
1.1717178282828282	0.2958337561065751
1.1767683232323232	0.29617448043970224
1.181818818181818	0.29656647442414175
1.186869313131313	0.2970106710623423
1.191919808080808	0.2975080362793845
1.196970303030303	0.2980595692008184
1.2020207979797979	0.298666302517794
1.2070712929292928	0.299329302927278
1.2121217878787878	0.30004967163782614
1.2171722828282827	0.30082854493344235
1.2222227777777777	0.3016670947896528
1.2272732727272726	0.302566529537185
1.2323237676767675	0.30352809456962915
1.2373742626262625	0.304553073092245
1.2424247575757574	0.30564278690971247
1.2474752525252524	0.306798597251128
1.2525257474747473	0.30802190563096316
1.2575762424242423	0.30931415474504326
1.2626267373737372	0.31067682940087277
1.2676772323232324	0.3121114574818761
1.2727277272727273	0.31361961094530694
1.2777782222222223	0.31520290685374797
1.2828287171717172	0.31686300844025583
1.2878792121212121	0.3186016262073323
1.292929707070707	0.32042051905999536
1.297980202020202	0.32232149547332706
1.303030696969697	0.3243064146949412
1.308081191919192	0.32637718798289306
1.3131316868686869	0.32853577987961524
1.3181821818181818	0.33078420952252113
1.3232326767676768	0.33312455199197105
1.3282831717171717	0.3355589396973454
1.3333336666666666	0.3380895638020184
1.3383841616161616	0.3407186756880671
1.3434346565656565	0.343448588461593
1.3484851515151515	0.3462816784995771
1.3535356464646464	0.34922038703922353
1.3585861414141414	0.35226722181079295
1.3636366363636363	0.3554247587149565
1.3686871313131312	0.35869564354574457
1.3737376262626262	0.3620825937601997
1.3787881212121211	0.3655884002958825
1.3838386161616163	0.3692159294374105
1.3888891111111112	0.3729681247332556
1.3939396060606062	0.37684800896405946
1.3989901010101011	0.3808586861637616
1.404040595959596	0.38500334369488076
1.409091090909091	0.3892852543793228
1.414141585858586	0.393707778686129
1.419192080808081	0.3982743669776282
1.4242425757575758	0.40298856181548115
1.4292930707070708	0.407854000328163
1.4343435656565657	0.412874416641466
1.4393940606060607	0.41805364437364534
1.4444445555555556	0.4233956191968866
1.4494950505050506	0.4289043814668065
1.4545455454545455	0.43458407892175277
1.4595960404040405	0.4404389694537201
1.4646465353535354	0.4464734239527394
1.4696970303030303	0.4526919292266549
1.4747475252525253	0.45909909099825474
1.4797980202020202	0.4656996369817675
1.4848485151515152	0.4724984200408059
1.4898990101010101	0.4795004214298744
1.494949505050505	0.48671075412162845
1.5	0.4941346662221363


==> power_plots_new/optim_quantile_0.08.dat <==
1.0606069393939392	0.29602693282810166
1.0656574343434342	0.2953212132440049
1.0707079292929291	0.2946531172381703
1.0757584242424243	0.2940225984073453
1.0808089191919192	0.29342970847486183
1.0858594141414142	0.2928745800875772
1.0909099090909091	0.2923574140832242
1.095960404040404	0.29187846994799976
1.101010898989899	0.2914380585911047
1.106061393939394	0.2910365368288685
1.111111888888889	0.2906743031486859
1.1161623838383838	0.29035179444390075
1.1212128787878788	0.2900694834945267
1.1262633737373737	0.28982787702763657
1.1313138686868687	0.28962751423332067
1.1363643636363636	0.2894689656425453
1.1414148585858586	0.2893528322955135
1.1464653535353535	0.28927974514562166
1.1515158484848484	0.2892503646564335
1.1565663434343434	0.28926538055840884
1.1616168383838383	0.2893255117392174
1.1666673333333333	0.2894315062469256
1.1717178282828282	0.2895841413895634
1.1767683232323232	0.2897842239178821
1.181818818181818	0.2900325902806993
1.186869313131313	0.29033010694428385
1.191919808080808	0.29067767076886564
1.196970303030303	0.29107620943666496
1.2020207979797979	0.29152668192689574
1.2070712929292928	0.2920300790340498
1.2121217878787878	0.29258742392647313
1.2171722828282827	0.29319977274281817
1.2222227777777777	0.2938682152244272
1.2272732727272726	0.29459387538209875
1.2323237676767675	0.2953779121960163
1.2373742626262625	0.29622152034789073
1.2424247575757574	0.29712593098460577
1.2474752525252524	0.2980924125128487
1.2525257474747473	0.2991222714243789
1.2575762424242423	0.30021685315173524
1.2626267373737372	0.30137754295429986
1.2676772323232324	0.30260576683475776
1.2727277272727273	0.3039029924860772
1.2777782222222223	0.3052707302692276
1.2828287171717172	0.3067105342219226
1.2878792121212121	0.308224003098751
1.292929707070707	0.3098127814431092
1.297980202020202	0.3114785606914192
1.303030696969697	0.3132230803101548
1.308081191919192	0.31504812896625545
1.3131316868686869	0.3169555457315496
1.3181821818181818	0.31894722132185244
1.3232326767676768	0.3210250993714423
1.3282831717171717	0.3231911777436611
1.3333336666666666	0.32544750987842
1.3383841616161616	0.3277962061774301
1.3434346565656565	0.33023943542800865
1.3484851515151515	0.3327794262663539
1.3535356464646464	0.3354184686812077
1.3585861414141414	0.338158915558869
1.3636366363636363	0.3410031842705435
1.3686871313131312	0.3439537583030612
1.3737376262626262	0.34701318893401795
1.3787881212121211	0.35018409695243896
1.3838386161616163	0.35346917442609
1.3888891111111112	0.35687118651660255
1.3939396060606062	0.3603929733436133
1.3989901010101011	0.36403745189915065
1.404040595959596	0.36780761801354417
1.409091090909091	0.37170654837416334
1.414141585858586	0.3757374025983327
1.419192080808081	0.37990342536181315
1.4242425757575758	0.3842079485842681
1.4292930707070708	0.38865439367318394
1.4343435656565657	0.39324627382775057
1.4393940606060607	0.3979871964042466
1.4444445555555556	0.40288086534452583
1.4494950505050506	0.4079310836692333
1.4545455454545455	0.41314175603743436
1.4595960404040405	0.41851689137438197
1.4646465353535354	0.4240606055691932
1.4696970303030303	0.42977712424425596
1.4747475252525253	0.4356707855982372
1.4797980202020202	0.4417460433246101
1.4848485151515152	0.4480074696076788
1.4898990101010101	0.45445975819811957
1.494949505050505	0.46110772757011986
1.5	0.4679563241622588


==> power_plots_new/optim_quantile_0.085.dat <==
1.1161623838383838	0.28794321326717426
1.1212128787878788	0.287553039729705
1.1262633737373737	0.2872026522760085
1.1313138686868687	0.2868924836358986
1.1363643636363636	0.2866230014461885
1.1414148585858586	0.28639470702607744
1.1464653535353535	0.28620813441015325
1.1515158484848484	0.28606384959796344
1.1565663434343434	0.28596244998709486
1.1616168383838383	0.285904563962966
1.1666673333333333	0.2858908506234977
1.1717178282828282	0.2859219996207734
1.1767683232323232	0.2859987311049731
1.181818818181818	0.28612179575842056
1.186869313131313	0.2862919749096632
1.191919808080808	0.28651008071920037
1.196970303030303	0.28677695642987233
1.2020207979797979	0.28709347667607277
1.2070712929292928	0.2874605478469028
1.2121217878787878	0.2878791084991828
1.2171722828282827	0.28835012981690866
1.2222227777777777	0.28887461611429477
1.2272732727272726	0.28945360538003034
1.2323237676767675	0.2900881698607745
1.2373742626262625	0.2907794166822606
1.2424247575757574	0.29152848850667995
1.2474752525252524	0.29233656422526605
1.2525257474747473	0.293204859685222
1.2575762424242423	0.29413462845032845
1.2626267373737372	0.295127162594731
1.2676772323232324	0.2961837935295596
1.2727277272727273	0.297305892862158
1.2777782222222223	0.29849487328781926
1.2828287171717172	0.2997521895140224
1.2878792121212121	0.3010793392172647
1.292929707070707	0.30247786403265775
1.297980202020202	0.3039493505765417
1.303030696969697	0.30549543150243264
1.308081191919192	0.30711778659068617
1.3131316868686869	0.30881814387231915
1.3181821818181818	0.3105982807874857
1.3232326767676768	0.31246002537915374
1.3282831717171717	0.31440525752258025
1.3333336666666666	0.31643591019122663
1.3383841616161616	0.31855397075980224
1.3434346565656565	0.32076148234516394
1.3484851515151515	0.3230605451858429
1.3535356464646464	0.32545331806100825
1.3585861414141414	0.3279420197497187
1.3636366363636363	0.3305289305313467
1.3686871313131312	0.33321639372810297
1.3737376262626262	0.3360068172906218
1.3787881212121211	0.33890267542761054
1.3838386161616163	0.3419065102805945
1.3888891111111112	0.34502093364483544
1.3939396060606062	0.3482486287375339
1.3989901010101011	0.3515923520144606
1.404040595959596	0.35505493503620617
1.409091090909091	0.3586392863852711
1.414141585858586	0.3623483936352565
1.419192080808081	0.3661853253734618
1.4242425757575758	0.370153233278223
1.4292930707070708	0.3742553542523763
1.4343435656565657	0.3784950126142692
1.4393940606060607	0.3828756223477766
1.4444445555555556	0.3874006894128351
1.4494950505050506	0.3920738141180361
1.4545455454545455	0.396898693556874
1.4595960404040405	0.40187912410928767
1.4646465353535354	0.4070190040101762
1.4696970303030303	0.41232233598661994
1.4747475252525253	0.4177932299655871
1.4797980202020202	0.4234359058539495
1.4848485151515152	0.4292546963926924
1.4898990101010101	0.43525405008724
1.494949505050505	0.44143853421588264
1.5	0.4478128379183467


==> power_plots_new/optim_quantile_0.09.dat <==
1.1565663434343434	0.2837703116009683
1.1616168383838383	0.28361930163188925
1.1666673333333333	0.2835108268890106
1.1717178282828282	0.28344552219157815
1.1767683232323232	0.28342405191554404
1.181818818181818	0.2834471100300645
1.186869313131313	0.28351542020544684
1.191919808080808	0.28362973598570107
1.196970303030303	0.28379084101995056
1.2020207979797979	0.2839995493478642
1.2070712929292928	0.2842567057350348
1.2121217878787878	0.284563186054873
1.2171722828282827	0.2849198977141238
1.2222227777777777	0.28532778011957516
1.2272732727272726	0.2857878051839197
1.2323237676767675	0.28630097786906916
1.2373742626262625	0.28686833676550527
1.2424247575757574	0.28749095470650915
1.2474752525252524	0.2881699394163212
1.2525257474747473	0.2889064341914779
1.2575762424242423	0.2897016186147392
1.2626267373737372	0.290556709301161
1.2676772323232324	0.2914729606760055
1.2727277272727273	0.29245166578429055
1.2777782222222223	0.2934941571318886
1.2828287171717172	0.29460180755817233
1.2878792121212121	0.29577603114029677
1.292929707070707	0.2970182841292744
1.297980202020202	0.29833006591807965
1.303030696969697	0.2997129200420759
1.308081191919192	0.30116843521212155
1.3131316868686869	0.3026982463807668
1.3181821818181818	0.3043040358420054
1.3232326767676768	0.30598753436509174
1.3282831717171717	0.30775052236298384
1.3333336666666666	0.3095948310960155
1.3383841616161616	0.3115223439114429
1.3434346565656565	0.3135349975195522
1.3484851515151515	0.31563478330705563
1.3535356464646464	0.3178237486885391
1.3585861414141414	0.3201039984967675
1.3636366363636363	0.3224776964126843
1.3686871313131312	0.3249470664359845
1.3737376262626262	0.32751439439717184
1.3787881212121211	0.330182029512053
1.3838386161616163	0.3329523859796494
1.3888891111111112	0.3358279446245498
1.3939396060606062	0.3388112545847625
1.3989901010101011	0.34190493504615665
1.404040595959596	0.34511167702462586
1.409091090909091	0.3484342451971394
1.414141585858586	0.35187547978288425
1.419192080808081	0.3554382984757422
1.4242425757575758	0.3591256984293795
1.4292930707070708	0.3629407582962685
1.4343435656565657	0.36688664032200125
1.4393940606060607	0.3709665924962908
1.4444445555555556	0.37518395076210337
1.4494950505050506	0.37954214128439967
1.4545455454545455	0.38404468278000925
1.4595960404040405	0.38869518891020916
1.4646465353535354	0.3934973707376137
1.4696970303030303	0.39845503924903536
1.4747475252525253	0.4035721079460213
1.4797980202020202	0.408852595504812
1.4848485151515152	0.41430062850753
1.4898990101010101	0.4199204442464398
1.494949505050505	0.4257163936031818
1.5	0.43169294400493885


==> power_plots_new/optim_quantile_0.095.dat <==
1.186869313131313	0.2814561275198561
1.191919808080808	0.2814864853858735
1.196970303030303	0.2815618453996568
1.2020207979797979	0.2816829748492971
1.2070712929292928	0.2818506705061398
1.2121217878787878	0.28206575900241854
1.2171722828282827	0.2823290972485129
1.2222227777777777	0.28264157288784136
1.2272732727272726	0.28300410478772825
1.2323237676767675	0.2834176435648606
1.2373742626262625	0.2838831721441885
1.2424247575757574	0.28440170635033635
1.2474752525252524	0.28497429553077047
1.2525257474747473	0.28560202321012945
1.2575762424242423	0.2862860077752672
1.2626267373737372	0.28702740319067727
1.2676772323232324	0.2878273997440852
1.2727277272727273	0.28868722482208964
1.2777782222222223	0.289608143715825
1.2828287171717172	0.2905914604566976
1.2878792121212121	0.291638518682324
1.292929707070707	0.2927507025328615
1.297980202020202	0.2939294375779913
1.303030696969697	0.29517619177486293
1.308081191919192	0.29649247645736904
1.3131316868686869	0.2978798473571658
1.3181821818181818	0.29933990565690305
1.3232326767676768	0.3008742990761718
1.3282831717171717	0.30248472299071955
1.3333336666666666	0.3041729215855256
1.3383841616161616	0.30594068904236654
1.3434346565656565	0.3077898707625401
1.3484851515151515	0.309722364625454
1.3535356464646464	0.3117401222838201
1.3585861414141414	0.31384515049623335
1.3636366363636363	0.3160395124979457
1.3686871313131312	0.31832532941068264
1.3737376262626262	0.320704781692383
1.3787881212121211	0.3231801106277803
1.3838386161616163	0.32575361986077084
1.3888891111111112	0.32842767696955577
1.3939396060606062	0.33120471508557564
1.3989901010101011	0.3340872345572875
1.404040595959596	0.3370778046598772
1.409091090909091	0.34017906535202563
1.414141585858586	0.3433937290808906
1.419192080808081	0.3467245826365002
1.4242425757575758	0.3501744890567873
1.4292930707070708	0.35374638958453575
1.4343435656565657	0.357443305677548
1.4393940606060607	0.3612683410733748
1.4444445555555556	0.36522468390999907
1.4494950505050506	0.3693156089038947
1.4545455454545455	0.3735444795869285
1.4595960404040405	0.37791475060361523
1.4646465353535354	0.3824299700702759
1.4696970303030303	0.3870937819976943
1.4747475252525253	0.3919099287789124
1.4797980202020202	0.39688225374384956
1.4848485151515152	0.40201470378248055
1.4898990101010101	0.40731133203834924
1.494949505050505	0.41277630067424786
1.5	0.4184138837119479


==> power_plots_new/optim_quantile_0.1.dat <==
1.2171722828282827	0.28028314239856994
1.2222227777777777	0.280516170762722
1.2272732727272726	0.28079740561257077
1.2323237676767675	0.28112775180232014
1.2373742626262625	0.2815081452479767
1.2424247575757574	0.2819395535020295
1.2474752525252524	0.28242297635786723
1.2525257474747473	0.28295944648346966
1.2575762424242423	0.28355003008403346
1.2626267373737372	0.28419582759329604
1.2676772323232324	0.28489797439342424
1.2727277272727273	0.28565764156341544
1.2777782222222223	0.2864760366560411
1.2828287171717172	0.28735440450343175
1.2878792121212121	0.28829402805146886
1.292929707070707	0.2892962292232074
1.297980202020202	0.2903623698116102
1.303030696969697	0.29149385240192377
1.308081191919192	0.29269212132407624
1.3131316868686869	0.2939586636355209
1.3181821818181818	0.2952950101349937
1.3232326767676768	0.2967027364076915
1.3282831717171717	0.29818346390241907
1.3333336666666666	0.29973886104128883
1.3383841616161616	0.3013706443625952
1.3434346565656565	0.30308057969751784
1.3484851515151515	0.30487048338134626
1.3535356464646464	0.3067422234999489
1.3585861414141414	0.3086977211722454
1.3636366363636363	0.31073895186947204
1.3686871313131312	0.3128679467720634
1.3737376262626262	0.3150867941650067
1.3787881212121211	0.31739764087255706
1.3838386161616163	0.31980269373323417
1.3888891111111112	0.32230422111605306
1.3939396060606062	0.3249045544789776
1.3989901010101011	0.3276060899706126
1.404040595959596	0.33041129007619086
1.409091090909091	0.33332268530893966
1.414141585858586	0.3363428759479462
1.419192080808081	0.33947453382368264
1.4242425757575758	0.3427204041523753
1.4292930707070708	0.34608330742044935
1.4343435656565657	0.34956614132031083
1.4393940606060607	0.3531718827387652
1.4444445555555556	0.3569035897994148
1.4494950505050506	0.36076440396040776
1.4545455454545455	0.36475755216895767
1.4595960404040405	0.36888634907409235
1.4646465353535354	0.37315419929912713
1.4696970303030303	0.3775645997754054
1.4747475252525253	0.3821211421388899
1.4797980202020202	0.38682751519123126
1.4848485151515152	0.39168750742699043
1.4898990101010101	0.3967050096287311
1.494949505050505	0.40188401753174796
1.5	0.4072286345602537


==> power_plots_new/optim_quantile_0.11.dat <==
1.2626267373737372	0.2798871742571494
1.2676772323232324	0.28043323191450786
1.2727277272727273	0.2810329401531946
1.2777782222222223	0.2816874111468547
1.2828287171717172	0.28239779182603353
1.2878792121212121	0.28316526466005026
1.292929707070707	0.2839910484655994
1.297980202020202	0.2848763992423897
1.303030696969697	0.2858226110361723
1.308081191919192	0.28683101682954937
1.3131316868686869	0.28790298946099613
1.3181821818181818	0.28903994257256266
1.3232326767676768	0.2902433315867586
1.3282831717171717	0.29151465471315746
1.3333336666666666	0.2928554539852903
1.3383841616161616	0.2942673163284301
1.3434346565656565	0.2957518746588983
1.3484851515151515	0.2973108090155584
1.3535356464646464	0.29894584772418786
1.3585861414141414	0.3006587685954542
1.3636366363636363	0.3024514001572448
1.3686871313131312	0.30432562292213566
1.3737376262626262	0.3062833706908088
1.3787881212121211	0.30832663189226217
1.3838386161616163	0.31045745096168065
1.3888891111111112	0.3126779297568704
1.3939396060606062	0.3149902290141895
1.3989901010101011	0.31739656984493264
1.404040595959596	0.3198992352731671
1.409091090909091	0.3225005718160403
1.414141585858586	0.3252029911076155
1.419192080808081	0.3280089715673256
1.4242425757575758	0.33092106011416234
1.4292930707070708	0.3339418739277567
1.4343435656565657	0.3370741022575399
1.4393940606060607	0.34032050828120386
1.4444445555555556	0.3436839310137245
1.4494950505050506	0.3471672872682379
1.4545455454545455	0.3507735736701023
1.4595960404040405	0.3545058687255157
1.4646465353535354	0.35836733494609607
1.4696970303030303	0.36236122103087065
1.4747475252525253	0.36649086410716325
1.4797980202020202	0.37075969203190723
1.4848485151515152	0.37517122575495776
1.4898990101010101	0.37972908174601583
1.494949505050505	0.384436974486822
1.5	0.38929871903033186


==> power_plots_new/optim_quantile_0.12.dat <==
1.303030696969697	0.2816070120250672
1.308081191919192	0.2824684364063019
1.3131316868686869	0.28338963368354636
1.3181821818181818	0.2843719229521014
1.3232326767676768	0.2854166626103296
1.3282831717171717	0.28652525130806106
1.3333336666666666	0.2876991289234433
1.3383841616161616	0.28893977756881595
1.3434346565656565	0.29024872262621715
1.3484851515151515	0.2916275338131597
1.3535356464646464	0.29307782627933887
1.3585861414141414	0.29460126173496537
1.3636366363636363	0.29619954961144046
1.3686871313131312	0.2978744482551191
1.3737376262626262	0.2996277661549346
1.3787881212121211	0.30146136320468664
1.3838386161616163	0.3033771520008183
1.3888891111111112	0.30537709917653927
1.3939396060606062	0.30746322677318094
1.3989901010101011	0.30963761364969256
1.404040595959596	0.3119023969312233
1.409091090909091	0.31425977349775885
1.414141585858586	0.3167120015138124
1.419192080808081	0.3192614020002039
1.4242425757575758	0.3219103604489849
1.4292930707070708	0.3246613284826046
1.4343435656565657	0.3275168255584412
1.4393940606060607	0.3304794407198549
1.4444445555555556	0.3335518343949561
1.4494950505050506	0.33673674024431055
1.4545455454545455	0.3400369670588421
1.4595960404040405	0.3434554007092307
1.4646465353535354	0.34699500614813344
1.4696970303030303	0.3506588294666007
1.4747475252525253	0.35445000000609306
1.4797980202020202	0.3583717325275445
1.4848485151515152	0.3624273294389616
1.4898990101010101	0.36662018308308153
1.494949505050505	0.3709537780866589
1.5	0.37543169377299856


==> power_plots_new/quantile_mc_.dat <==
Q Quantile_MC
1.000001 0.30795958063111434
1.0050514949494949 0.30643323069210443
1.0101019898989898 0.30494487888125466
1.0151524848484847 0.30349610142651323
1.0202029797979797 0.3020897392450222
1.0252534747474746 0.30072558827780843
1.0303039696969696 0.29941489995375786
1.0353544646464645 0.29816738690497485
1.0404049595959595 0.29697171494549646
1.0454554545454544 0.2958334550704129
1.0505059494949494 0.29474286168436387
1.0555564444444443 0.293702622974476
1.0606069393939392 0.29270626785236137
1.0656574343434342 0.2917544344410722
1.0707079292929291 0.29084626198149305
1.0757584242424243 0.2899564523375899
1.0808089191919192 0.2891263631770362
1.0858594141414142 0.2883160603146901
1.0909099090909091 0.28755115036248907
1.095960404040404 0.2868298882241692
1.101010898989899 0.2861597820127043
1.106061393939394 0.28551370149431005
1.111111888888889 0.28488040750911137
1.1161623838383838 0.2843272272004132
1.1212128787878788 0.28378831559656137
1.1262633737373737 0.2832672777656219
1.1313138686868687 0.28282924967599854
1.1363643636363636 0.2824324953325621
1.1414148585858586 0.2819871723653681
1.1464653535353535 0.28167786603529954
1.1515158484848484 0.28141935596306583
1.1565663434343434 0.2811127687547776
1.1616168383838383 0.28082846929727895
1.1666673333333333 0.28067650649907155
1.1717178282828282 0.2805702947614584
1.1767683232323232 0.28044659965863816
1.181818818181818 0.2804262157146118
1.186869313131313 0.2803531510999434
1.191919808080808 0.2803901163907252
1.196970303030303 0.2804519673638733
1.2020207979797979 0.28056590191278935
1.2070712929292928 0.2808518734138502
1.2121217878787878 0.28093693762590055
1.2171722828282827 0.2812684537385183
1.2222227777777777 0.2814778182587751
1.2272732727272726 0.2819442629032691
1.2323237676767675 0.28234295576943724
1.2373742626262625 0.2827558933396397
1.2424247575757574 0.2833354369010695
1.2474752525252524 0.2839440888087121
1.2525257474747473 0.2846124384921824
1.2575762424242423 0.28534731474454167
1.2626267373737372 0.2859855268880738
1.2676772323232324 0.2867174088673853
1.2727277272727273 0.2875105034691832
1.2777782222222223 0.2886227831554122
1.2828287171717172 0.28956834850768154
1.2878792121212121 0.29069962958643303
1.292929707070707 0.2915851658183968
1.297980202020202 0.2929383561710826
1.303030696969697 0.2941619271813793
1.308081191919192 0.2953306610824144
1.3131316868686869 0.29688647502796145
1.3181821818181818 0.29827500962664527
1.3232326767676768 0.299890287276792
1.3282831717171717 0.3015228728665397
1.3333336666666666 0.3030754403143566
1.3383841616161616 0.30489600554819235
1.3434346565656565 0.3067434060286101
1.3484851515151515 0.3085589977185347
1.3535356464646464 0.3108734808854976
1.3585861414141414 0.3126273278011441
1.3636366363636363 0.315095765807723
1.3686871313131312 0.3175788537483685
1.3737376262626262 0.31953156921464815
1.3787881212121211 0.322366765811803
1.3838386161616163 0.32479262445685386
1.3888891111111112 0.3272456397389756
1.3939396060606062 0.3304921158733448
1.3989901010101011 0.3329447939432193
1.404040595959596 0.3359488964851839
1.409091090909091 0.33894852610533227
1.414141585858586 0.3419829031502933
1.419192080808081 0.3460684591709187
1.4242425757575758 0.34938943987073995
1.4292930707070708 0.3530383440293681
1.4343435656565657 0.35622938020919803
1.4393940606060607 0.3600605182668056
1.4444445555555556 0.36397027583140495
1.4494950505050506 0.3686923743087434
1.4545455454545455 0.3729446585090367
1.4595960404040405 0.3769446757754674
1.4646465353535354 0.3813069409157947
1.4696970303030303 0.38682836069112675
1.4747475252525253 0.3906977935108188
1.4797980202020202 0.39490875879021475
1.4848485151515152 0.4001919912997362
1.4898990101010101 0.40624508621404387
1.494949505050505 0.41188965903963815
1.5 0.416832138006128


==> power_plots_new/quantile_mc_99999.dat <==
Q Quantile_MC
1.000001 0.3488056725135293
1.0050514949494949 0.3470859086327209
1.0101019898989898 0.345474616783775
1.0151524848484847 0.3438311306965807
1.0202029797979797 0.3423098254430024
1.0252534747474746 0.34092135765610676
1.0303039696969696 0.33967545676656385
1.0353544646464645 0.33853887416162776
1.0404049595959595 0.3375220898470236
1.0454554545454544 0.33654413424698987
1.0505059494949494 0.3357593288848256
1.0555564444444443 0.33496864036283236
1.0606069393939392 0.3343059821586878
1.0656574343434342 0.33386583388234486
1.0707079292929291 0.33314412858266057
1.0757584242424243 0.33274459741840556
1.0808089191919192 0.33232995891728107
1.0858594141414142 0.33208270912956495
1.0909099090909091 0.3320408805400732
1.095960404040404 0.3316869186557875
1.101010898989899 0.33140544689788387
1.106061393939394 0.33109353508780154
1.111111888888889 0.3312388065901564
1.1161623838383838 0.33116633267332235
1.1212128787878788 0.33130878026146426
1.1262633737373737 0.33124558752003025
1.1313138686868687 0.3318178198996787
1.1363643636363636 0.3316977532269431
1.1414148585858586 0.332779427862656
1.1464653535353535 0.3319316253680274
1.1515158484848484 0.3332244530548582
1.1565663434343434 0.3339427920554627
1.1616168383838383 0.3344827071697336
1.1666673333333333 0.33422271185946845
1.1717178282828282 0.3350813897283226
1.1767683232323232 0.33578063094571325
1.181818818181818 0.33733614360409375
1.186869313131313 0.33876876266164413
1.191919808080808 0.3395236847641111
1.196970303030303 0.34024971791202446
1.2020207979797979 0.3420835396532863
1.2070712929292928 0.3425991787759461
1.2121217878787878 0.34416535216806166
1.2171722828282827 0.3460404986112244
1.2222227777777777 0.34674929736365306
1.2272732727272726 0.3498268885567568
1.2323237676767675 0.35156167642097513
1.2373742626262625 0.35223911104942385
1.2424247575757574 0.3554569974259061
1.2474752525252524 0.3562592931548465
1.2525257474747473 0.3589539656905226
1.2575762424242423 0.3593284924188702
1.2626267373737372 0.3620930898075244
1.2676772323232324 0.3665680234252868
1.2727277272727273 0.3686671419738486
1.2777782222222223 0.37079429259156077
1.2828287171717172 0.3721658884234854
1.2878792121212121 0.37580746787969826
1.292929707070707 0.378097740291355
1.297980202020202 0.38311560071046014
1.303030696969697 0.3872881837460253
1.308081191919192 0.38731484215341466
1.3131316868686869 0.394486311327684
1.3181821818181818 0.3979165132572585
1.3232326767676768 0.4014291836162969
1.3282831717171717 0.40385403178422846
1.3333336666666666 0.4078928459777194
1.3383841616161616 0.4137502972289325
1.3434346565656565 0.41722971813865106
1.3484851515151515 0.4202171589990301
1.3535356464646464 0.42608264533720264
1.3585861414141414 0.42748111572140307
1.3636366363636363 0.4315417144441567
1.3686871313131312 0.43931886661138225
1.3737376262626262 0.44906651598980196
1.3787881212121211 0.4506425257924414
1.3838386161616163 0.4576846085014417
1.3888891111111112 0.4629821504219257
1.3939396060606062 0.46913634652709485
1.3989901010101011 0.47627720479845503
1.404040595959596 0.482445417626094
1.409091090909091 0.48876361264685614
1.414141585858586 0.4953356356166264
1.419192080808081 0.5047608380096451
1.4242425757575758 0.509663874955945
1.4292930707070708 0.5150761929354449
1.4343435656565657 0.5247973345816983
1.4393940606060607 0.5390427097144733
1.4444445555555556 0.5406093220045499
1.4494950505050506 0.5524414722477898
1.4545455454545455 0.5554696552252414
1.4595960404040405 0.5695560916068961
1.4646465353535354 0.5834392491766579
1.4696970303030303 0.5876498961249278
1.4747475252525253 0.5970864249898327
1.4797980202020202 0.6047002548223095
1.4848485151515152 0.6193077925872198
1.4898990101010101 0.6282937714294883
1.494949505050505 0.6421137682596381
1.5 0.6488119828892619


==> power_plots_new/quantile_mc_new.dat <==
Q Quantile_MC
1.000001 0.30795657742763743
1.0050514949494949 0.30643110487136094
1.0101019898989898 0.3049510504290943
1.0151524848484847 0.30349374356956305
1.0202029797979797 0.3020889787402736
1.0252534747474746 0.3007255255307852
1.0303039696969696 0.2994202097721713
1.0353544646464645 0.2981669958864014
1.0404049595959595 0.29696976822395216
1.0454554545454544 0.2958265746898193
1.0505059494949494 0.29473554224503157
1.0555564444444443 0.2937069190851742
1.0606069393939392 0.2927076629665441
1.0656574343434342 0.2917491435573163
1.0707079292929291 0.2908397237879076
1.0757584242424243 0.28996599424741026
1.0808089191919192 0.28912879255797874
1.0858594141414142 0.288328659329623
1.0909099090909091 0.2875551222809652
1.095960404040404 0.28684169844397694
1.101010898989899 0.28615805469730754
1.106061393939394 0.28552509793514363
1.111111888888889 0.2848837614311539
1.1161623838383838 0.28432853653256057
1.1212128787878788 0.28376641443227935
1.1262633737373737 0.2832596240558281
1.1313138686868687 0.28282932338213373
1.1363643636363636 0.2823775283259357
1.1414148585858586 0.2819911393957518
1.1464653535353535 0.2816200646305365
1.1515158484848484 0.28136240259855005
1.1565663434343434 0.2811094433558073
1.1616168383838383 0.2808699096718482
1.1666673333333333 0.28068478435891875
1.1717178282828282 0.2805711368540844
1.1767683232323232 0.28042275924924215
1.181818818181818 0.2803156186915519
1.186869313131313 0.2804108337752762
1.191919808080808 0.2804989793127587
1.196970303030303 0.2805139472927541
1.2020207979797979 0.28062892893537394
1.2070712929292928 0.28072577441359364
1.2121217878787878 0.2808739390353107
1.2171722828282827 0.2811629739272353
1.2222227777777777 0.28157317516077807
1.2272732727272726 0.2820270129559806
1.2323237676767675 0.28233948890763055
1.2373742626262625 0.2827376587716898
1.2424247575757574 0.2833136091634894
1.2474752525252524 0.2839546108982036
1.2525257474747473 0.28463497748888217
1.2575762424242423 0.28520809142011416
1.2626267373737372 0.2858204879127682
1.2676772323232324 0.2867893455484177
1.2727277272727273 0.2876295349674863
1.2777782222222223 0.2884936967862694
1.2828287171717172 0.2894925495077794
1.2878792121212121 0.29060601951063875
1.292929707070707 0.29179534981009964
1.297980202020202 0.2928775521403228
1.303030696969697 0.2942198425805944
1.308081191919192 0.2955394139434376
1.3131316868686869 0.2967412395363855
1.3181821818181818 0.29843410363031747
1.3232326767676768 0.29983146252472204
1.3282831717171717 0.3015138701134622
1.3333336666666666 0.30323787262096746
1.3383841616161616 0.30473002580098457
1.3434346565656565 0.3069571788043547
1.3484851515151515 0.3084459893523954
1.3535356464646464 0.31077987226541526
1.3585861414141414 0.31269069977508457
1.3636366363636363 0.31512643795236894
1.3686871313131312 0.3174865528980052
1.3737376262626262 0.3199538060058175
1.3787881212121211 0.32214730437567196
1.3838386161616163 0.3246519031989506
1.3888891111111112 0.32748348267502686
1.3939396060606062 0.33030403463119523
1.3989901010101011 0.3329136997926535
1.404040595959596 0.3358158086568302
1.409091090909091 0.33895975814818274
1.414141585858586 0.3427343368364125
1.419192080808081 0.3460578520005615
1.4242425757575758 0.3495321952363103
1.4292930707070708 0.3528128327375398
1.4343435656565657 0.3567656860737864
1.4393940606060607 0.3602993331354499
1.4444445555555556 0.3640096634843919
1.4494950505050506 0.36843206878295515
1.4545455454545455 0.372417567578065
1.4595960404040405 0.37654635018922616
1.4646465353535354 0.38174469231860003
1.4696970303030303 0.386290976202231
1.4747475252525253 0.3908922254734455
1.4797980202020202 0.3961143284499362
1.4848485151515152 0.4012847423885046
1.4898990101010101 0.406447596558704
1.494949505050505 0.411626786025808
1.5 0.41670164362052514


==> power_plots_new/upper_quantile.dat <==
Q Quantile_Bound
1.000001 0.30795699203135235
1.0050514949494949 0.3064874535941777
1.0101019898989898 0.30509609488192874
1.0151524848484847 0.3037616287010302
1.0202029797979797 0.30247662871905623
1.0252534747474746 0.30123692698891
1.0303039696969696 0.3000398162701844
1.0353544646464645 0.29888340201122354
1.0404049595959595 0.2977663006208491
1.0454554545454544 0.29668747678197793
1.0505059494949494 0.29564614678460943
1.0555564444444443 0.2946417169516685
1.0606069393939392 0.2936737423141936
1.0656574343434342 0.2927418977270847
1.0707079292929291 0.29184595701688804
1.0757584242424243 0.2909857775287961
1.0808089191919192 0.2901612884266396
1.0858594141414142 0.28937248167637597
1.0909099090909091 0.2886194049954149
1.095960404040404 0.2879021562726412
1.101010898989899 0.2872208791092121
1.106061393939394 0.28657575922757117
1.111111888888889 0.28596702156298776
1.1161623838383838 0.28539492789882787
1.1212128787878788 0.28485977494028636
1.1262633737373737 0.28436189274567897
1.1313138686868687 0.2839016434523842
1.1363643636363636 0.28347942024798933
1.1414148585858586 0.28309564654740094
1.1464653535353535 0.28275077534451143
1.1515158484848484 0.28244528871307456
1.1565663434343434 0.28217969743619603
1.1616168383838383 0.2819545407475921
1.1666673333333333 0.2817703861707588
1.1717178282828282 0.28162782944459125
1.1767683232323232 0.28152749452593395
1.181818818181818 0.28147003366112
1.186869313131313 0.2814561275198561
1.191919808080808 0.2814864853858735
1.196970303030303 0.2815618453996568
1.2020207979797979 0.2816829748492971
1.2070712929292928 0.2818506705061398
1.2121217878787878 0.28206575900241854
1.2171722828282827 0.2823290972485129
1.2222227777777777 0.28264157288784136
1.2272732727272726 0.28300410478772825
1.2323237676767675 0.2834176435648606
1.2373742626262625 0.2838831721441885
1.2424247575757574 0.28440170635033635
1.2474752525252524 0.28497429553077047
1.2525257474747473 0.28560202321012945
1.2575762424242423 0.2862860077752672
1.2626267373737372 0.28702740319067727
1.2676772323232324 0.2878273997440852
1.2727277272727273 0.28868722482208964
1.2777782222222223 0.289608143715825
1.2828287171717172 0.2905914604566976
1.2878792121212121 0.291638518682324
1.292929707070707 0.2927507025328615
1.297980202020202 0.2939294375779913
1.303030696969697 0.29517619177486293
1.308081191919192 0.29649247645736904
1.3131316868686869 0.2978798473571658
1.3181821818181818 0.29933990565690305
1.3232326767676768 0.3008742990761718
1.3282831717171717 0.30248472299071955
1.3333336666666666 0.3041729215855256
1.3383841616161616 0.30594068904236654
1.3434346565656565 0.3077898707625401
1.3484851515151515 0.309722364625454
1.3535356464646464 0.3117401222838201
1.3585861414141414 0.31384515049623335
1.3636366363636363 0.3160395124979457
1.3686871313131312 0.31832532941068264
1.3737376262626262 0.320704781692383
1.3787881212121211 0.3231801106277803
1.3838386161616163 0.32575361986077084
1.3888891111111112 0.32842767696955577
1.3939396060606062 0.33120471508557564
1.3989901010101011 0.3340872345572875
1.404040595959596 0.3370778046598772
1.409091090909091 0.34017906535202563
1.414141585858586 0.3433937290808906
1.419192080808081 0.3467245826365002
1.4242425757575758 0.3501744890567873
1.4292930707070708 0.35374638958453575
1.4343435656565657 0.357443305677548
1.4393940606060607 0.3612683410733748
1.4444445555555556 0.36522468390999907
1.4494950505050506 0.3693156089038947
1.4545455454545455 0.3735444795869285
1.4595960404040405 0.37791475060361523
1.4646465353535354 0.3824299700702759
1.4696970303030303 0.3870937819976943
1.4747475252525253 0.3919099287789124
1.4797980202020202 0.39688225374384956
1.4848485151515152 0.40201470378248055
1.4898990101010101 0.40731133203834924
1.494949505050505 0.41277630067424786
1.5 0.4184138837119479


==> power_plots_new/upper_quantile_99999.dat <==
Q Quantile_Bound
1.000001 0.34882158352549913
1.0050514949494949 0.34727320190274236
1.0101019898989898 0.34590005068924135
1.0151524848484847 0.344642444225759
1.0202029797979797 0.3434792151519129
1.0252534747474746 0.3423985607239788
1.0303039696969696 0.3413929425946146
1.0353544646464645 0.3404572061837413
1.0404049595959595 0.3395876893039386
1.0454554545454544 0.3387817353099239
1.0505059494949494 0.338037401451739
1.0555564444444443 0.33735327240595564
1.0606069393939392 0.3367283351469097
1.0656574343434342 0.33616189179167977
1.0707079292929291 0.33565349707552905
1.0757584242424243 0.3352029124127616
1.0808089191919192 0.3348100714746993
1.0858594141414142 0.3344750539740816
1.0909099090909091 0.33419806542663566
1.095960404040404 0.33397942134949654
1.101010898989899 0.33381953480826876
1.106061393939394 0.33371890652892944
1.111111888888889 0.3336781170003603
1.1161623838383838 0.3336978201404805
1.1212128787878788 0.333778738204123
1.1262633737373737 0.33392165768714244
1.1313138686868687 0.3341274260374346
1.1363643636363636 0.33439694902544587
1.1414148585858586 0.3347311886583443
1.1464653535353535 0.3351311615461141
1.1515158484848484 0.335597937646365
1.1565663434343434 0.33613263932904947
1.1616168383838383 0.33673644071354986
1.1666673333333333 0.3374105672394952
1.1717178282828282 0.3381562954397398
1.1767683232323232 0.33897495288959517
1.181818818181818 0.3398679183109646
1.186869313131313 0.34083662181372476
1.191919808080808 0.341882545259713
1.196970303030303 0.34300722273713813
1.2020207979797979 0.34421224113527715
1.2070712929292928 0.34549924081099337
1.2121217878787878 0.3468699163400176
1.2171722828282827 0.3483260173471077
1.2222227777777777 0.3498693494101776
1.2272732727272726 0.3515017750343251
1.2323237676767675 0.35322521469239104
1.2373742626262625 0.3550416479292744
1.2424247575757574 0.3569531145277536
1.2474752525252524 0.3589617157339926
1.2525257474747473 0.36106961554130024
1.2575762424242423 0.36327904203104
1.2626267373737372 0.36559228876987104
1.2676772323232324 0.3680117162627592
1.2727277272727273 0.37053975346142026
1.2777782222222223 0.37317889932804965
1.2828287171717172 0.3759317244543724
1.2878792121212121 0.3788008727362072
1.292929707070707 0.3817890631038724
1.297980202020202 0.3848990913089033
1.303030696969697 0.3881338317676547
1.308081191919192 0.39149623946248036
1.3131316868686869 0.39498935190127726
1.3181821818181818 0.3986162911362794
1.3232326767676768 0.40238026584306646
1.3282831717171717 0.4062845734608438
1.3333336666666666 0.4103326023951226
1.3383841616161616 0.41452783428400963
1.3434346565656565 0.4188738463293792
1.3484851515151515 0.42337431369428274
1.3535356464646464 0.42803301196800425
1.3585861414141414 0.4328538197002523
1.3636366363636363 0.4378407210060291
1.3686871313131312 0.4429978082427936
1.3737376262626262 0.4483292847615895
1.3787881212121211 0.4538394677338843
1.3838386161616163 0.45953279105591216
1.3888891111111112 0.46541380833239376
1.3939396060606062 0.47148719594155863
1.3989901010101011 0.4777577561834607
1.404040595959596 0.48423042051364973
1.409091090909091 0.4909102528643131
1.414141585858586 0.49780245305508036
1.419192080808081 0.5049123602957458
1.4242425757575758 0.5122454567832269
1.4292930707070708 0.5198073713951514
1.4343435656565657 0.5276038834825374
1.4393940606060607 0.5356409267640891
1.4444445555555556 0.5439245933247279
1.4494950505050506 0.5524611377210217
1.4545455454545455 0.5612569811962782
1.4595960404040405 0.570318716008131
1.4646465353535354 0.5796531098715297
1.4696970303030303 0.5892671105201239
1.4747475252525253 0.599167850389121
1.4797980202020202 0.60936265142277
1.4848485151515152 0.6198590300097271
1.4898990101010101 0.630664702049629
1.494949505050505 0.6417875881542996
1.5 0.6532358189871228


==> power_plots_new/upper_quantile_new.dat <==
Q Quantile_Bound
1.000001 0.30795699203135235
1.0050514949494949 0.3064874535941777
1.0101019898989898 0.30509609488192874
1.0151524848484847 0.3037616287010302
1.0202029797979797 0.30247662871905623
1.0252534747474746 0.30123692698891
1.0303039696969696 0.3000398162701844
1.0353544646464645 0.29888340201122354
1.0404049595959595 0.2977663006208491
1.0454554545454544 0.29668747678197793
1.0505059494949494 0.29564614678460943
1.0555564444444443 0.2946417169516685
1.0606069393939392 0.2936737423141936
1.0656574343434342 0.2927418977270847
1.0707079292929291 0.29184595701688804
1.0757584242424243 0.2909857775287961
1.0808089191919192 0.2901612884266396
1.0858594141414142 0.28937248167637597
1.0909099090909091 0.2886194049954149
1.095960404040404 0.2879021562726412
1.101010898989899 0.2872208791092121
1.106061393939394 0.28657575922757117
1.111111888888889 0.28596702156298776
1.1161623838383838 0.28539492789882787
1.1212128787878788 0.28485977494028636
1.1262633737373737 0.28436189274567897
1.1313138686868687 0.2839016434523842
1.1363643636363636 0.28347942024798933
1.1414148585858586 0.28309564654740094
1.1464653535353535 0.28275077534451143
1.1515158484848484 0.28244528871307456
1.1565663434343434 0.28217969743619603
1.1616168383838383 0.2819545407475921
1.1666673333333333 0.2817703861707588
1.1717178282828282 0.28162782944459125
1.1767683232323232 0.28152749452593395
1.181818818181818 0.28147003366112
1.186869313131313 0.2814561275198561
1.191919808080808 0.2814864853858735
1.196970303030303 0.2815618453996568
1.2020207979797979 0.2816829748492971
1.2070712929292928 0.2818506705061398
1.2121217878787878 0.28206575900241854
1.2171722828282827 0.2823290972485129
1.2222227777777777 0.28264157288784136
1.2272732727272726 0.28300410478772825
1.2323237676767675 0.2834176435648606
1.2373742626262625 0.2838831721441885
1.2424247575757574 0.28440170635033635
1.2474752525252524 0.28497429553077047
1.2525257474747473 0.28560202321012945
1.2575762424242423 0.2862860077752672
1.2626267373737372 0.28702740319067727
1.2676772323232324 0.2878273997440852
1.2727277272727273 0.28868722482208964
1.2777782222222223 0.289608143715825
1.2828287171717172 0.2905914604566976
1.2878792121212121 0.291638518682324
1.292929707070707 0.2927507025328615
1.297980202020202 0.2939294375779913
1.303030696969697 0.29517619177486293
1.308081191919192 0.29649247645736904
1.3131316868686869 0.2978798473571658
1.3181821818181818 0.29933990565690305
1.3232326767676768 0.3008742990761718
1.3282831717171717 0.30248472299071955
1.3333336666666666 0.3041729215855256
1.3383841616161616 0.30594068904236654
1.3434346565656565 0.3077898707625401
1.3484851515151515 0.309722364625454
1.3535356464646464 0.3117401222838201
1.3585861414141414 0.31384515049623335
1.3636366363636363 0.3160395124979457
1.3686871313131312 0.31832532941068264
1.3737376262626262 0.320704781692383
1.3787881212121211 0.3231801106277803
1.3838386161616163 0.32575361986077084
1.3888891111111112 0.32842767696955577
1.3939396060606062 0.33120471508557564
1.3989901010101011 0.3340872345572875
1.404040595959596 0.3370778046598772
1.409091090909091 0.34017906535202563
1.414141585858586 0.3433937290808906
1.419192080808081 0.3467245826365002
1.4242425757575758 0.3501744890567873
1.4292930707070708 0.35374638958453575
1.4343435656565657 0.357443305677548
1.4393940606060607 0.3612683410733748
1.4444445555555556 0.36522468390999907
1.4494950505050506 0.3693156089038947
1.4545455454545455 0.3735444795869285
1.4595960404040405 0.37791475060361523
1.4646465353535354 0.3824299700702759
1.4696970303030303 0.3870937819976943
1.4747475252525253 0.3919099287789124
1.4797980202020202 0.39688225374384956
1.4848485151515152 0.40201470378248055
1.4898990101010101 0.40731133203834924
1.494949505050505 0.41277630067424786
1.5 0.4184138837119479


==> qaoi_plots_new/2_energy_Q_fc1600000000.00_alpha0.35.dat <==
1.0	0.065
1.010204081632653	0.06501334123394911
1.0204081632653061	0.06502712529043803
1.030612244897959	0.06504136686764252
1.0408163265306123	0.06505608115160054
1.0510204081632653	0.06507128383240539
1.0612244897959184	0.06508699112093629
1.0714285714285714	0.0651032197661443
1.0816326530612246	0.0651199870729121
1.0918367346938775	0.06513731092050638
1.1020408163265305	0.0651552097816429
1.1122448979591837	0.06517370274218415
1.1224489795918366	0.06519280952149108
1.1326530612244898	0.06521255049345007
1.1428571428571428	0.06523294670819801
1.153061224489796	0.0652540199145684
1.163265306122449	0.06527579258328256
1.1734693877551021	0.06529828793091041
1.183673469387755	0.0653215299446269
1.193877551020408	0.06534554340778974
1.2040816326530612	0.06537035392636646
1.2142857142857142	0.06539598795623842
1.2244897959183674	0.06542247283141124
1.2346938775510203	0.06544983679316142
1.2448979591836735	0.06547810902015057
1.2551020408163265	0.06550731965953908
1.2653061224489797	0.06553749985913264
1.2755102040816326	0.06556868180059552
1.2857142857142856	0.0656008987337666
1.2959183673469388	0.0656341850121141
1.3061224489795917	0.06566857612936738
1.316326530612245	0.06570410875736446
1.3265306122448979	0.06574082078515582
1.336734693877551	0.06577875135940618
1.346938775510204	0.06581794092613727
1.3571428571428572	0.06585843127385603
1.3673469387755102	0.06590026557811451
1.3775510204081631	0.06594348844754866
1.3877551020408163	0.06598814597144527
1.3979591836734693	0.06603428576888781
1.4081632653061225	0.06608195703953343
1.4183673469387754	0.0661312106160754
1.4285714285714286	0.06618209901844693
1.4387755102040816	0.06623467650982402
1.4489795918367347	0.06628899915448726
1.4591836734693877	0.06634512487760409
1.4693877551020407	0.06640311352699543
1.4795918367346939	0.06646302693695244
1.489795918367347	0.06652492899417146
1.5	0.06658888570587751


==> qaoi_plots_new/2_energy_alpha_Q1.20_fc1600000000.00.dat <==
0.0	0.10036033239847207
0.010101010101010102	0.09935023138837107
0.020202020202020204	0.09834013037827005
0.030303030303030304	0.09733002936816905
0.04040404040404041	0.09631992835806803
0.05050505050505051	0.09530982734796702
0.06060606060606061	0.09429972633786601
0.07070707070707072	0.093289625327765
0.08080808080808081	0.092279524317664
0.09090909090909091	0.09126942330756298
0.10101010101010102	0.09025932229746197
0.11111111111111112	0.08924922128736096
0.12121212121212122	0.08823912027725996
0.13131313131313133	0.08722901926715894
0.14141414141414144	0.08621891825705792
0.15151515151515152	0.08520881724695692
0.16161616161616163	0.0841987162368559
0.17171717171717174	0.0831886152267549
0.18181818181818182	0.08217851421665388
0.19191919191919193	0.08116841320655288
0.20202020202020204	0.08015831219645188
0.21212121212121213	0.07914821118635086
0.22222222222222224	0.07813811017624984
0.23232323232323235	0.07712800916614883
0.24242424242424243	0.07611790815604783
0.25252525252525254	0.07510780714594681
0.26262626262626265	0.0740977061358458
0.27272727272727276	0.0730876051257448
0.2828282828282829	0.07207750411564379
0.29292929292929293	0.07106740310554277
0.30303030303030304	0.07005730209544177
0.31313131313131315	0.06904720108534075
0.32323232323232326	0.06803710007523973
0.33333333333333337	0.06702699906513873
0.3434343434343435	0.06601689805503773
0.3535353535353536	0.06500679704493671
0.36363636363636365	0.06399669603483571
0.37373737373737376	0.06298659502473469
0.38383838383838387	0.06197649401463368
0.393939393939394	0.06096639300453267
0.4040404040404041	0.05995629199443166
0.4141414141414142	0.058946190984330654
0.42424242424242425	0.05793608997422964
0.43434343434343436	0.056925988964128635
0.4444444444444445	0.055915887954027625
0.4545454545454546	0.05490578694392661
0.4646464646464647	0.05389568593382559
0.4747474747474748	0.05288558492372459
0.48484848484848486	0.05187548391362358
0.494949494949495	0.05086538290352256
0.5050505050505051	0.04985528189342156
0.5151515151515152	0.048845180883320544
0.5252525252525253	0.04783507987321954
0.5353535353535354	0.04682497886311853
0.5454545454545455	0.045814877853017515
0.5555555555555556	0.04480477684291651
0.5656565656565657	0.043794675832815495
0.5757575757575758	0.042784574822714486
0.5858585858585859	0.04177447381261348
0.595959595959596	0.040764372802512466
0.6060606060606061	0.039754271792411464
0.6161616161616162	0.03874417078231045
0.6262626262626263	0.03773406977220944
0.6363636363636365	0.03672396876210842
0.6464646464646465	0.03571386775200742
0.6565656565656566	0.03470376674190641
0.6666666666666667	0.03369366573180539
0.6767676767676768	0.03268356472170439
0.686868686868687	0.03167346371160337
0.696969696969697	0.030663362701502366
0.7070707070707072	0.02965326169140135
0.7171717171717172	0.028643160681300343
0.7272727272727273	0.027633059671199337
0.7373737373737375	0.02662295866109832
0.7474747474747475	0.025612857650997314
0.7575757575757577	0.024602756640896298
0.7676767676767677	0.023592655630795295
0.7777777777777778	0.02258255462069429
0.787878787878788	0.021572453610593272
0.797979797979798	0.020562352600492266
0.8080808080808082	0.01955225159039125
0.8181818181818182	0.018542150580290243
0.8282828282828284	0.017532049570189227
0.8383838383838385	0.01652194856008822
0.8484848484848485	0.015511847549987216
0.8585858585858587	0.0145017465398862
0.8686868686868687	0.013491645529785193
0.8787878787878789	0.012481544519684177
0.888888888888889	0.011471443509583172
0.8989898989898991	0.010461342499482155
0.9090909090909092	0.00945124148938115
0.9191919191919192	0.008441140479280143
0.9292929292929294	0.007431039469179127
0.9393939393939394	0.006420938459078122
0.9494949494949496	0.005410837448977105
0.9595959595959597	0.0044007364388761
0.9696969696969697	0.0033906354287750943
0.9797979797979799	0.0023805344186740777
0.98989898989899	0.0013704334085730722
1.0	0.0003603323984720666


==> qaoi_plots_new/2_energy_fc_Q1.20_alpha0.30.dat <==
0.8	0.070090083099618
0.8171717171717172	0.07009399180747038
0.8343434343434344	0.0700979835234845
0.8515151515151514	0.07010205824766037
0.8686868686868686	0.07010621597999803
0.8858585858585858	0.07011045672049743
0.903030303030303	0.0701147804691586
0.9202020202020201	0.07011918722598154
0.9373737373737373	0.07012367699096622
0.9545454545454545	0.07012824976411268
0.9717171717171716	0.0701329055454209
0.9888888888888888	0.07013764433489086
1.006060606060606	0.0701424661325226
1.0232323232323233	0.0701473709383161
1.0404040404040404	0.07015235875227137
1.0575757575757576	0.07015742957438839
1.0747474747474746	0.07016258340466718
1.0919191919191917	0.07016782024310772
1.109090909090909	0.07017314008971004
1.126262626262626	0.0701785429444741
1.1434343434343432	0.07018402880739993
1.1606060606060604	0.07018959767848752
1.1777777777777776	0.07019524955773689
1.1949494949494948	0.070200984445148
1.212121212121212	0.07020680234072088
1.229292929292929	0.07021270324445551
1.2464646464646463	0.07021868715635192
1.2636363636363634	0.07022475407641007
1.2808080808080806	0.07023090400463
1.2979797979797978	0.07023713694101169
1.315151515151515	0.07024345288555514
1.3323232323232321	0.07024985183826034
1.3494949494949493	0.07025633379912731
1.3666666666666665	0.07026289876815604
1.3838383838383836	0.07026954674534654
1.4010101010101008	0.07027627773069879
1.418181818181818	0.0702830917242128
1.4353535353535352	0.07028998872588858
1.4525252525252523	0.07029696873572613
1.4696969696969695	0.07030403175372543
1.4868686868686867	0.07031117777988649
1.5040404040404038	0.07031840681420931
1.521212121212121	0.0703257188566939
1.5383838383838382	0.07033311390734025
1.5555555555555554	0.07034059196614836
1.5727272727272725	0.07034815303311823
1.5898989898989897	0.07035579710824987
1.6070707070707069	0.07036352419154325
1.6242424242424243	0.07037133428299841
1.6414141414141414	0.07037922738261533
1.6585858585858586	0.07038720349039401
1.6757575757575758	0.07039526260633444
1.692929292929293	0.07040340473043664
1.7101010101010101	0.07041162986270061
1.7272727272727273	0.07041993800312633
1.7444444444444445	0.07042832915171382
1.7616161616161616	0.07043680330846307
1.7787878787878788	0.07044536047337407
1.795959595959596	0.07045400064644686
1.8131313131313131	0.07046272382768139
1.8303030303030303	0.07047153001707768
1.8474747474747475	0.07048041921463573
1.8646464646464647	0.07048939142035555
1.8818181818181818	0.07049844663423713
1.898989898989899	0.07050758485628048
1.9161616161616162	0.07051680608648557
1.9333333333333333	0.07052611032485244
1.9505050505050505	0.07053549757138106
1.9676767676767677	0.07054496782607145
1.9848484848484849	0.0705545210889236
2.002020202020202	0.07056415735993751
2.019191919191919	0.07057387663911319
2.036363636363636	0.07058367892645061
2.0535353535353535	0.0705935642219498
2.0707070707070705	0.07060353252561076
2.087878787878788	0.07061358383743348
2.105050505050505	0.07062371815741796
2.1222222222222222	0.07063393548556421
2.139393939393939	0.07064423582187221
2.1565656565656566	0.07065461916634197
2.1737373737373735	0.07066508551897349
2.190909090909091	0.07067563487976679
2.208080808080808	0.07068626724872183
2.2252525252525253	0.07069698262583864
2.242424242424242	0.07070778101111722
2.2595959595959596	0.07071866240455754
2.2767676767676766	0.07072962680615964
2.293939393939394	0.0707406742159235
2.311111111111111	0.07075180463384911
2.3282828282828283	0.0707630180599365
2.3454545454545452	0.07077431449418564
2.3626262626262626	0.07078569393659655
2.379797979797979	0.07079715638716921
2.396969696969697	0.07080870184590364
2.4141414141414135	0.07082033031279983
2.4313131313131313	0.07083204178785778
2.4484848484848487	0.07084383627107749
2.4656565656565657	0.07085571376245896
2.482828282828283	0.07086767426200219
2.5	0.07087971776970718


==> qaoi_plots_new/2_prob_Q_fc1600000000.00_alpha0.35.dat <==
1.0	nan
1.010204081632653	0.0
1.0204081632653061	0.0
1.030612244897959	0.0
1.0408163265306123	0.0
1.0510204081632653	0.0
1.0612244897959184	0.0
1.0714285714285714	0.0
1.0816326530612246	0.0
1.0918367346938775	0.0
1.1020408163265305	0.0
1.1122448979591837	0.0
1.1224489795918366	0.0
1.1326530612244898	0.0
1.1428571428571428	0.0
1.153061224489796	0.0
1.163265306122449	0.0
1.1734693877551021	0.0
1.183673469387755	0.0
1.193877551020408	0.9948888087962143
1.2040816326530612	0.9998246912747804
1.2142857142857142	0.9999999079716577
1.2244897959183674	0.9999999984372868
1.2346938775510203	0.9999999999893511
1.2448979591836735	0.9999999999487031
1.2551020408163265	0.9999999997785183
1.2653061224489797	0.9999999991522847
1.2755102040816326	0.9999999970849296
1.2857142857142856	0.9999999908893841
1.2959183673469388	0.9999999738623341
1.3061224489795917	0.9999999305694797
1.316326530612245	0.9999998279481708
1.3265306122448979	0.9999995996440559
1.336734693877551	0.999999120130563
1.346938775510204	0.9999981643624553
1.3571428571428572	0.999996348163833
1.3673469387755102	0.9999930444339629
1.3775510204081631	0.9999872707321737
1.3877551020408163	0.9999775449739553
1.3979591836734693	0.9999617078423294
1.4081632653061225	0.9999367129974664
1.4183673469387754	0.9998983890634916
1.4285714285714286	0.9998411804215338
1.4387755102040816	0.999757876740937
1.4489795918367347	0.9996393436359985
1.4591836734693877	0.9994742685825777
1.4693877551020407	0.9992489370759231
1.4795918367346939	0.9989470538554606
1.489795918367347	0.9985496228569767
1.5	0.9980348974609881


==> qaoi_plots_new/2_prob_alpha_Q1.20_fc1600000000.00.dat <==
0.0	0.0
0.010101010101010102	0.35607682740117225
0.020202020202020204	0.6814993274825591
0.030303030303030304	0.8560099995749194
0.04040404040404041	0.937915090595674
0.05050505050505051	0.9740074365717091
0.06060606060606061	0.9893348949525436
0.07070707070707072	0.9956876521739092
0.08080808080808081	0.9982756852607123
0.09090909090909091	0.999316550860482
0.10101010101010102	0.9997310222338619
0.11111111111111112	0.9998947584756342
0.12121212121212122	0.9999590241824533
0.13131313131313133	0.9999841125067429
0.14141414141414144	0.9999938620728174
0.15151515151515152	0.9999976361001057
0.16161616161616163	0.9999990920899523
0.17171717171717174	0.9999996521437113
0.18181818181818182	0.9999998670112825
0.19191919191919193	0.999999949256018
0.20202020202020204	0.9999999806717839
0.21212121212121213	0.9999999926496573
0.22222222222222224	0.9999999972087832
0.23232323232323235	0.9999999989414693
0.24242424242424243	0.9999999995990554
0.25252525252525254	0.9999999998483027
0.26262626262626265	0.9999999999426649
0.27272727272727276	0.9999999999783507
0.2828282828282829	0.9999999999918326
0.29292929292929293	0.9999999999969214
0.30303030303030304	0.9999999999988405
0.31313131313131315	0.9999999999995636
0.32323232323232326	0.9999999999998358
0.33333333333333337	0.9999999999995821
0.3434343434343435	0.9999999026561457
0.3535353535353536	0.9949448983698289
0.36363636363636365	0.0
0.37373737373737376	0.0
0.38383838383838387	0.0
0.393939393939394	0.0
0.4040404040404041	0.0
0.4141414141414142	0.0
0.42424242424242425	0.0
0.43434343434343436	0.0
0.4444444444444445	0.0
0.4545454545454546	0.0
0.4646464646464647	0.0
0.4747474747474748	0.0
0.48484848484848486	0.0
0.494949494949495	0.0
0.5050505050505051	0.0
0.5151515151515152	0.0
0.5252525252525253	0.0
0.5353535353535354	0.0
0.5454545454545455	0.0
0.5555555555555556	0.0
0.5656565656565657	0.0
0.5757575757575758	0.0
0.5858585858585859	0.0
0.595959595959596	0.0
0.6060606060606061	0.0
0.6161616161616162	0.0
0.6262626262626263	0.0
0.6363636363636365	0.0
0.6464646464646465	0.0
0.6565656565656566	0.0
0.6666666666666667	0.0
0.6767676767676768	0.0
0.686868686868687	0.0
0.696969696969697	0.0
0.7070707070707072	0.0
0.7171717171717172	0.0
0.7272727272727273	0.0
0.7373737373737375	0.0
0.7474747474747475	0.0
0.7575757575757577	0.0
0.7676767676767677	0.0
0.7777777777777778	0.0
0.787878787878788	0.0
0.797979797979798	0.0
0.8080808080808082	0.0
0.8181818181818182	0.0
0.8282828282828284	0.0
0.8383838383838385	0.0
0.8484848484848485	0.0
0.8585858585858587	0.0
0.8686868686868687	0.0
0.8787878787878789	0.0
0.888888888888889	0.0
0.8989898989898991	0.0
0.9090909090909092	0.0
0.9191919191919192	0.0
0.9292929292929294	0.0
0.9393939393939394	0.0
0.9494949494949496	0.0
0.9595959595959597	0.0
0.9696969696969697	0.0
0.9797979797979799	0.0
0.98989898989899	0.0
1.0	0.0


==> qaoi_plots_new/2_prob_fc_Q1.20_alpha0.30.dat <==
0.8	0.9999972718530723
0.8171717171717172	0.9999979882289364
0.8343434343434344	0.9999985168986779
0.8515151515151514	0.9999989069271593
0.8686868686868686	0.9999991945887394
0.8858585858585858	0.9999994066913778
0.903030303030303	0.9999995630398552
0.9202020202020201	0.9999996782601696
0.9373737373737373	0.999999763150155
0.9545454545454545	0.9999998256789164
0.9717171717171716	0.9999998717260818
0.9888888888888888	0.9999999056283873
1.006060606060606	0.9999999305836518
1.0232323232323233	0.9999999489492436
1.0404040404040404	0.9999999624625157
1.0575757575757576	0.9999999724035556
1.0747474747474746	0.9999999797153096
1.0919191919191917	0.999999985092215
1.109090909090909	0.9999999890455785
1.126262626262626	0.9999999919517887
1.1434343434343432	0.9999999940878586
1.1606060606060604	0.9999999956576221
1.1777777777777776	0.9999999968110366
1.1949494949494948	0.9999999976584023
1.212121212121212	0.9999999982808355
1.229292929292929	0.999999998737979
1.2464646464646463	0.9999999990736796
1.2636363636363634	0.9999999993201663
1.2808080808080806	0.9999999995011241
1.2979797979797978	0.9999999996339571
1.315151515151515	0.9999999997314518
1.3323232323232321	0.9999999998030007
1.3494949494949493	0.9999999998555025
1.3666666666666665	0.9999999998940233
1.3838383838383836	0.999999999922283
1.4010101010101008	0.9999999999430127
1.418181818181818	0.9999999999582172
1.4353535353535352	0.999999999969368
1.4525252525252523	0.999999999977545
1.4696969696969695	0.9999999999835406
1.4868686868686867	0.9999999999879365
1.5040404040404038	0.9999999999911592
1.521212121212121	0.9999999999935214
1.5383838383838382	0.9999999999952529
1.5555555555555554	0.9999999999965219
1.5727272727272725	0.9999999999974519
1.5898989898989897	0.9999999999981334
1.6070707070707069	0.9999999999986326
1.6242424242424243	0.9999999999989985
1.6414141414141414	0.9999999999992665
1.6585858585858586	0.9999999999994629
1.6757575757575758	0.9999999999996066
1.692929292929293	0.999999999999712
1.7101010101010101	0.9999999999997891
1.7272727272727273	0.9999999999998456
1.7444444444444445	0.999999999999887
1.7616161616161616	0.9999999999999173
1.7787878787878788	0.9999999999999394
1.795959595959596	0.9999999999999557
1.8131313131313131	0.9999999999999676
1.8303030303030303	0.9999999999999762
1.8474747474747475	0.9999999999999826
1.8646464646464647	0.9999999999999872
1.8818181818181818	0.9999999999999907
1.898989898989899	0.9999999999999932
1.9161616161616162	0.999999999999995
1.9333333333333333	0.9999999999999963
1.9505050505050505	0.9999999999999973
1.9676767676767677	0.999999999999998
1.9848484848484849	0.9999999999999986
2.002020202020202	0.999999999999999
2.019191919191919	0.9999999999999992
2.036363636363636	0.9999999999999994
2.0535353535353535	0.9999999999999996
2.0707070707070705	0.9999999999999997
2.087878787878788	0.9999999999999998
2.105050505050505	0.9999999999999999
2.1222222222222222	0.9999999999999999
2.139393939393939	0.9999999999999999
2.1565656565656566	0.9999999999999999
2.1737373737373735	1.0
2.190909090909091	1.0
2.208080808080808	1.0
2.2252525252525253	1.0
2.242424242424242	1.0
2.2595959595959596	1.0
2.2767676767676766	1.0
2.293939393939394	1.0
2.311111111111111	1.0
2.3282828282828283	1.0
2.3454545454545452	1.0
2.3626262626262626	1.0
2.379797979797979	1.0
2.396969696969697	1.0
2.4141414141414135	1.0
2.4313131313131313	1.0
2.4484848484848487	1.0
2.4656565656565657	1.0
2.482828282828283	1.0
2.5	1.0


==> qaoi_plots_new/energy_Q_fc1600000000.00_alpha0.35.dat <==
1.0	0.08125
1.010204081632653	0.08126334123394911
1.0204081632653061	0.08127712529043803
1.030612244897959	0.08129136686764252
1.0408163265306123	0.08130608115160054
1.0510204081632653	0.08132128383240539
1.0612244897959184	0.08133699112093629
1.0714285714285714	0.0813532197661443
1.0816326530612246	0.0813699870729121
1.0918367346938775	0.08138731092050638
1.1020408163265305	0.0814052097816429
1.1122448979591837	0.08142370274218415
1.1224489795918366	0.08144280952149108
1.1326530612244898	0.08146255049345007
1.1428571428571428	0.08148294670819801
1.153061224489796	0.0815040199145684
1.163265306122449	0.08152579258328256
1.1734693877551021	0.08154828793091042
1.183673469387755	0.0815715299446269
1.193877551020408	0.08159554340778974
1.2040816326530612	0.08162035392636646
1.2142857142857142	0.08164598795623842
1.2244897959183674	0.08167247283141124
1.2346938775510203	0.08169983679316142
1.2448979591836735	0.08172810902015057
1.2551020408163265	0.08175731965953908
1.2653061224489797	0.08178749985913264
1.2755102040816326	0.08181868180059552
1.2857142857142856	0.0818508987337666
1.2959183673469388	0.0818841850121141
1.3061224489795917	0.08191857612936738
1.316326530612245	0.08195410875736446
1.3265306122448979	0.08199082078515582
1.336734693877551	0.08202875135940618
1.346938775510204	0.08206794092613727
1.3571428571428572	0.08210843127385603
1.3673469387755102	0.08215026557811451
1.3775510204081631	0.08219348844754866
1.3877551020408163	0.08223814597144527
1.3979591836734693	0.08228428576888781
1.4081632653061225	0.08233195703953343
1.4183673469387754	0.0823812106160754
1.4285714285714286	0.08243209901844693
1.4387755102040816	0.08248467650982402
1.4489795918367347	0.08253899915448726
1.4591836734693877	0.08259512487760409
1.4693877551020407	0.08265311352699543
1.4795918367346939	0.08271302693695244
1.489795918367347	0.08277492899417146
1.5	0.08283888570587752


==> qaoi_plots_new/energy_alpha_Q1.20_fc1600000000.00.dat <==
0.0	0.12536033239847208
0.010101010101010102	0.12409770613584581
0.020202020202020204	0.12283507987321954
0.030303030303030304	0.12157245361059328
0.04040404040404041	0.12030982734796701
0.05050505050505051	0.11904720108534075
0.06060606060606061	0.1177845748227145
0.07070707070707072	0.11652194856008823
0.08080808080808081	0.11525932229746197
0.09090909090909091	0.1139966960348357
0.10101010101010102	0.11273406977220944
0.11111111111111112	0.11147144350958317
0.12121212121212122	0.11020881724695691
0.13131313131313133	0.10894619098433066
0.14141414141414144	0.10768356472170439
0.15151515151515152	0.10642093845907813
0.16161616161616163	0.10515831219645186
0.17171717171717174	0.1038956859338256
0.18181818181818182	0.10263305967119933
0.19191919191919193	0.10137043340857307
0.20202020202020204	0.10010780714594682
0.21212121212121213	0.09884518088332055
0.22222222222222224	0.09758255462069429
0.23232323232323235	0.09631992835806802
0.24242424242424243	0.09505730209544176
0.25252525252525254	0.09379467583281549
0.26262626262626265	0.09253204957018923
0.27272727272727276	0.09126942330756298
0.2828282828282829	0.0900067970449367
0.29292929292929293	0.08874417078231045
0.30303030303030304	0.08748154451968419
0.31313131313131315	0.08621891825705792
0.32323232323232326	0.08495629199443165
0.33333333333333337	0.0836936657318054
0.3434343434343435	0.08243103946917914
0.3535353535353536	0.08116841320655287
0.36363636363636365	0.07990578694392661
0.37373737373737376	0.07864316068130035
0.38383838383838387	0.07738053441867408
0.393939393939394	0.07611790815604781
0.4040404040404041	0.07485528189342155
0.4141414141414142	0.0735926556307953
0.42424242424242425	0.07233002936816903
0.43434343434343436	0.07106740310554277
0.4444444444444445	0.06980477684291651
0.4545454545454546	0.06854215058029024
0.4646464646464647	0.06727952431766397
0.4747474747474748	0.06601689805503771
0.48484848484848486	0.06475427179241146
0.494949494949495	0.06349164552978519
0.5050505050505051	0.06222901926715893
0.5151515151515152	0.06096639300453266
0.5252525252525253	0.0597037667419064
0.5353535353535354	0.058441140479280146
0.5454545454545455	0.057178514216653875
0.5555555555555556	0.05591588795402762
0.5656565656565657	0.05465326169140135
0.5757575757575758	0.05339063542877509
0.5858585858585859	0.052128009166148834
0.595959595959596	0.05086538290352256
0.6060606060606061	0.049602756640896306
0.6161616161616162	0.048340130378270035
0.6262626262626263	0.04707750411564378
0.6363636363636365	0.04581487785301751
0.6464646464646465	0.04455225159039125
0.6565656565656566	0.043289625327764994
0.6666666666666667	0.04202699906513872
0.6767676767676768	0.040764372802512466
0.686868686868687	0.039501746539886196
0.696969696969697	0.03823912027725994
0.7070707070707072	0.03697649401463367
0.7171717171717172	0.03571386775200741
0.7272727272727273	0.034451241489381154
0.7373737373737375	0.03318861522675488
0.7474747474747475	0.031925988964128627
0.7575757575757577	0.030663362701502356
0.7676767676767677	0.0294007364388761
0.7777777777777778	0.028138110176249842
0.787878787878788	0.02687548391362357
0.797979797979798	0.025612857650997314
0.8080808080808082	0.024350231388371044
0.8181818181818182	0.023087605125744787
0.8282828282828284	0.021824978863118516
0.8383838383838385	0.02056235260049226
0.8484848484848485	0.019299726337866002
0.8585858585858587	0.01803710007523973
0.8686868686868687	0.016774473812613475
0.8787878787878789	0.015511847549987204
0.888888888888889	0.014249221287360947
0.8989898989898991	0.012986595024734676
0.9090909090909092	0.01172396876210842
0.9191919191919192	0.010461342499482162
0.9292929292929294	0.009198716236855892
0.9393939393939394	0.007936089974229635
0.9494949494949496	0.006673463711603365
0.9595959595959597	0.005410837448977108
0.9696969696969697	0.004148211186350851
0.9797979797979799	0.0028855849237245804
0.98989898989899	0.0016229586610983235
1.0	0.0003603323984720666


==> qaoi_plots_new/energy_fc_Q1.20_alpha0.30.dat <==
0.8	0.08759008309961801
0.8171717171717172	0.08759399180747038
0.8343434343434344	0.0875979835234845
0.8515151515151514	0.08760205824766037
0.8686868686868686	0.08760621597999803
0.8858585858585858	0.08761045672049743
0.903030303030303	0.0876147804691586
0.9202020202020201	0.08761918722598154
0.9373737373737373	0.08762367699096622
0.9545454545454545	0.08762824976411268
0.9717171717171716	0.0876329055454209
0.9888888888888888	0.08763764433489087
1.006060606060606	0.0876424661325226
1.0232323232323233	0.08764737093831611
1.0404040404040404	0.08765235875227137
1.0575757575757576	0.08765742957438839
1.0747474747474746	0.08766258340466718
1.0919191919191917	0.08766782024310772
1.109090909090909	0.08767314008971004
1.126262626262626	0.08767854294447411
1.1434343434343432	0.08768402880739994
1.1606060606060604	0.08768959767848752
1.1777777777777776	0.08769524955773689
1.1949494949494948	0.087700984445148
1.212121212121212	0.08770680234072088
1.229292929292929	0.08771270324445551
1.2464646464646463	0.08771868715635192
1.2636363636363634	0.08772475407641007
1.2808080808080806	0.08773090400463
1.2979797979797978	0.08773713694101169
1.315151515151515	0.08774345288555514
1.3323232323232321	0.08774985183826034
1.3494949494949493	0.08775633379912731
1.3666666666666665	0.08776289876815604
1.3838383838383836	0.08776954674534654
1.4010101010101008	0.08777627773069879
1.418181818181818	0.08778309172421281
1.4353535353535352	0.08778998872588858
1.4525252525252523	0.08779696873572612
1.4696969696969695	0.08780403175372543
1.4868686868686867	0.08781117777988649
1.5040404040404038	0.08781840681420931
1.521212121212121	0.08782571885669391
1.5383838383838382	0.08783311390734025
1.5555555555555554	0.08784059196614837
1.5727272727272725	0.08784815303311823
1.5898989898989897	0.08785579710824987
1.6070707070707069	0.08786352419154325
1.6242424242424243	0.08787133428299841
1.6414141414141414	0.08787922738261533
1.6585858585858586	0.08788720349039401
1.6757575757575758	0.08789526260633444
1.692929292929293	0.08790340473043665
1.7101010101010101	0.08791162986270061
1.7272727272727273	0.08791993800312634
1.7444444444444445	0.08792832915171382
1.7616161616161616	0.08793680330846307
1.7787878787878788	0.08794536047337408
1.795959595959596	0.08795400064644686
1.8131313131313131	0.08796272382768139
1.8303030303030303	0.08797153001707768
1.8474747474747475	0.08798041921463573
1.8646464646464647	0.08798939142035556
1.8818181818181818	0.08799844663423713
1.898989898989899	0.08800758485628048
1.9161616161616162	0.08801680608648557
1.9333333333333333	0.08802611032485244
1.9505050505050505	0.08803549757138106
1.9676767676767677	0.08804496782607145
1.9848484848484849	0.0880545210889236
2.002020202020202	0.08806415735993751
2.019191919191919	0.08807387663911317
2.036363636363636	0.08808367892645061
2.0535353535353535	0.0880935642219498
2.0707070707070705	0.08810353252561076
2.087878787878788	0.08811358383743348
2.105050505050505	0.08812371815741796
2.1222222222222222	0.08813393548556421
2.139393939393939	0.08814423582187221
2.1565656565656566	0.08815461916634197
2.1737373737373735	0.0881650855189735
2.190909090909091	0.08817563487976679
2.208080808080808	0.08818626724872183
2.2252525252525253	0.08819698262583864
2.242424242424242	0.08820778101111722
2.2595959595959596	0.08821866240455756
2.2767676767676766	0.08822962680615964
2.293939393939394	0.0882406742159235
2.311111111111111	0.08825180463384912
2.3282828282828283	0.0882630180599365
2.3454545454545452	0.08827431449418564
2.3626262626262626	0.08828569393659655
2.379797979797979	0.08829715638716921
2.396969696969697	0.08830870184590364
2.4141414141414135	0.08832033031279983
2.4313131313131313	0.08833204178785778
2.4484848484848487	0.08834383627107749
2.4656565656565657	0.08835571376245896
2.482828282828283	0.08836767426200219
2.5	0.08837971776970718


==> qaoi_plots_new/prob_Q_fc1600000000.00_alpha0.35.dat <==
1.0	nan
1.010204081632653	1.0
1.0204081632653061	1.0
1.030612244897959	1.0
1.0408163265306123	1.0
1.0510204081632653	1.0
1.0612244897959184	1.0
1.0714285714285714	1.0
1.0816326530612246	1.0
1.0918367346938775	1.0
1.1020408163265305	1.0
1.1122448979591837	1.0
1.1224489795918366	1.0
1.1326530612244898	1.0
1.1428571428571428	1.0
1.153061224489796	1.0
1.163265306122449	1.0
1.1734693877551021	1.0
1.183673469387755	1.0
1.193877551020408	1.0
1.2040816326530612	1.0
1.2142857142857142	0.9999999999999999
1.2244897959183674	0.9999999999999987
1.2346938775510203	0.9999999999999882
1.2448979591836735	0.9999999999999125
1.2551020408163265	0.99999999999945
1.2653061224489797	0.9999999999970279
1.2755102040816326	0.9999999999859549
1.2857142857142856	0.9999999999411145
1.2959183673469388	0.999999999778222
1.3061224489795917	0.9999999992415256
1.316326530612245	0.9999999976223006
1.3265306122448979	0.999999993111293
1.336734693877551	0.9999999814210381
1.346938775510204	0.9999999530563316
1.3571428571428572	0.9999998882475994
1.3673469387755102	0.9999997480926331
1.3775510204081631	0.9999994599010776
1.3877551020408163	0.9999988941560778
1.3979591836734693	0.9999978299800739
1.4081632653061225	0.999995905619564
1.4183673469387754	0.9999925503570004
1.4285714285714286	0.9999868945166185
1.4387755102040816	0.9999776549252417
1.4489795918367347	0.9999629943437319
1.4591836734693877	0.9999403549689625
1.4693877551020407	0.9999062680319023
1.4795918367346939	0.999856143646047
1.489795918367347	0.9997840472174314
1.5	0.999682470721626


==> qaoi_plots_new/prob_alpha_Q1.20_fc1600000000.00.dat <==
0.0	0.0
0.010101010101010102	0.452939562779709
0.020202020202020204	0.7842046351460248
0.030303030303030304	0.9231336298242989
0.04040404040404041	0.9740074365717092
0.05050505050505051	0.9914851127012557
0.06060606060606061	0.9972697798189815
0.07070707070707072	0.999138019941165
0.08080808080808081	0.9997310222338619
0.09090909090909091	0.9999168316224671
0.10101010101010102	0.9999744729240909
0.11111111111111112	0.9999922122007752
0.12121212121212122	0.9999976361001057
0.13131313131313133	0.9999992855426149
0.14141414141414144	0.9999997848612384
0.15151515151515152	0.999999935424674
0.16161616161616163	0.9999999806717839
0.17171717171717174	0.9999999942292016
0.18181818181818182	0.9999999982808355
0.19191919191919193	0.9999999994888642
0.20202020202020204	0.9999999998483027
0.21212121212121213	0.9999999999550515
0.22222222222222224	0.9999999999867013
0.23232323232323235	0.9999999999960707
0.24242424242424243	0.9999999999988405
0.25252525252525254	0.9999999999996582
0.26262626262626265	0.9999999999998993
0.27272727272727276	0.9999999999999704
0.2828282828282829	0.9999999999999913
0.29292929292929293	0.9999999999999974
0.30303030303030304	0.9999999999999992
0.31313131313131315	0.9999999999999998
0.32323232323232326	0.9999999999999999
0.33333333333333337	1.0
0.3434343434343435	1.0
0.3535353535353536	1.0
0.36363636363636365	1.0
0.37373737373737376	1.0
0.38383838383838387	1.0
0.393939393939394	1.0
0.4040404040404041	1.0
0.4141414141414142	1.0
0.42424242424242425	1.0
0.43434343434343436	1.0
0.4444444444444445	1.0
0.4545454545454546	1.0
0.4646464646464647	0.9999999999996438
0.4747474747474748	0.9999999026561689
0.48484848484848486	0.9949448983698376
0.494949494949495	0.0
0.5050505050505051	0.0
0.5151515151515152	0.0
0.5252525252525253	0.0
0.5353535353535354	0.0
0.5454545454545455	0.0
0.5555555555555556	0.0
0.5656565656565657	0.0
0.5757575757575758	0.0
0.5858585858585859	0.0
0.595959595959596	0.0
0.6060606060606061	0.0
0.6161616161616162	0.0
0.6262626262626263	0.0
0.6363636363636365	0.0
0.6464646464646465	0.0
0.6565656565656566	0.0
0.6666666666666667	0.0
0.6767676767676768	0.0
0.686868686868687	0.0
0.696969696969697	0.0
0.7070707070707072	0.0
0.7171717171717172	0.0
0.7272727272727273	0.0
0.7373737373737375	0.0
0.7474747474747475	0.0
0.7575757575757577	0.0
0.7676767676767677	0.0
0.7777777777777778	0.0
0.787878787878788	0.0
0.797979797979798	0.0
0.8080808080808082	0.0
0.8181818181818182	0.0
0.8282828282828284	0.0
0.8383838383838385	0.0
0.8484848484848485	0.0
0.8585858585858587	0.0
0.8686868686868687	0.0
0.8787878787878789	0.0
0.888888888888889	0.0
0.8989898989898991	0.0
0.9090909090909092	0.0
0.9191919191919192	0.0
0.9292929292929294	0.0
0.9393939393939394	0.0
0.9494949494949496	0.0
0.9595959595959597	0.0
0.9696969696969697	0.0
0.9797979797979799	0.0
0.98989898989899	0.0
1.0	0.0


==> qaoi_plots_new/prob_fc_Q1.20_alpha0.30.dat <==
0.8	0.9999999226347048
0.8171717171717172	0.9999999473080483
0.8343434343434344	0.9999999641225983
0.8515151515151514	0.9999999755780128
0.8686868686868686	0.9999999833800858
0.8858585858585858	0.9999999886924501
0.903030303030303	0.9999999923086217
0.9202020202020201	0.9999999947695446
0.9373737373737373	0.9999999964438665
0.9545454545454545	0.9999999975827408
0.9717171717171716	0.9999999983572248
0.9888888888888888	0.9999999988837901
1.006060606060606	0.9999999992417204
1.0232323232323233	0.9999999994849715
1.0404040404040404	0.9999999996502529
1.0575757575757576	0.9999999997625344
1.0747474747474746	0.9999999998387971
1.0919191919191917	0.9999999998905859
1.109090909090909	0.9999999999257486
1.126262626262626	0.9999999999496189
1.1434343434343432	0.9999999999658206
1.1606060606060604	0.9999999999768154
1.1777777777777776	0.9999999999842757
1.1949494949494948	0.9999999999893369
1.212121212121212	0.99999999999277
1.229292929292929	0.9999999999950985
1.2464646464646463	0.9999999999966774
1.2636363636363634	0.999999999997748
1.2808080808080806	0.9999999999984739
1.2979797979797978	0.9999999999989658
1.315151515151515	0.9999999999992993
1.3323232323232321	0.9999999999995254
1.3494949494949493	0.9999999999996785
1.3666666666666665	0.9999999999997822
1.3838383838383836	0.9999999999998526
1.4010101010101008	0.9999999999999001
1.418181818181818	0.9999999999999324
1.4353535353535352	0.9999999999999543
1.4525252525252523	0.999999999999969
1.4696969696969695	0.999999999999979
1.4868686868686867	0.9999999999999858
1.5040404040404038	0.9999999999999903
1.521212121212121	0.9999999999999934
1.5383838383838382	0.9999999999999956
1.5555555555555554	0.999999999999997
1.5727272727272725	0.999999999999998
1.5898989898989897	0.9999999999999987
1.6070707070707069	0.9999999999999991
1.6242424242424243	0.9999999999999993
1.6414141414141414	0.9999999999999996
1.6585858585858586	0.9999999999999997
1.6757575757575758	0.9999999999999998
1.692929292929293	0.9999999999999999
1.7101010101010101	0.9999999999999999
1.7272727272727273	0.9999999999999999
1.7444444444444445	1.0
1.7616161616161616	1.0
1.7787878787878788	1.0
1.795959595959596	1.0
1.8131313131313131	1.0
1.8303030303030303	1.0
1.8474747474747475	1.0
1.8646464646464647	1.0
1.8818181818181818	1.0
1.898989898989899	1.0
1.9161616161616162	1.0
1.9333333333333333	1.0
1.9505050505050505	1.0
1.9676767676767677	1.0
1.9848484848484849	1.0
2.002020202020202	1.0
2.019191919191919	1.0
2.036363636363636	1.0
2.0535353535353535	1.0
2.0707070707070705	1.0
2.087878787878788	1.0
2.105050505050505	1.0
2.1222222222222222	1.0
2.139393939393939	1.0
2.1565656565656566	1.0
2.1737373737373735	1.0
2.190909090909091	1.0
2.208080808080808	1.0
2.2252525252525253	1.0
2.242424242424242	1.0
2.2595959595959596	1.0
2.2767676767676766	1.0
2.293939393939394	1.0
2.311111111111111	1.0
2.3282828282828283	1.0
2.3454545454545452	1.0
2.3626262626262626	1.0
2.379797979797979	1.0
2.396969696969697	1.0
2.4141414141414135	1.0
2.4313131313131313	1.0
2.4484848484848487	1.0
2.4656565656565657	1.0
2.482828282828283	1.0
2.5	1.0


==> qoai_plots/2_energy_Q_fc1600000000.00_alpha0.35.dat <==
1.0	0.08125
1.010204081632653	0.08126972744921793
1.0204081632653061	0.08129017218259908
1.030612244897959	0.08131136028038148
1.0408163265306123	0.08133331877107279
1.0510204081632653	0.08135607566592916
1.0612244897959184	0.08137965999468763
1.0714285714285714	0.08140410184259782
1.0816326530612246	0.08142943238880004
1.0918367346938775	0.08145568394609885
1.1020408163265305	0.08148289000218271
1.1122448979591837	0.08151108526234246
1.1224489795918366	0.08154030569374293
1.1326530612244898	0.08157058857130432
1.1428571428571428	0.08160197252525182
1.153061224489796	0.08163449759039407
1.163265306122449	0.08166820525719337
1.1734693877551021	0.0817031385246929
1.183673469387755	0.08173934195536812
1.193877551020408	0.0817768617319729
1.2040816326530612	0.08181574571645217
1.2142857142857142	0.08185604351099693
1.2244897959183674	0.08189780652131899
1.2346938775510203	0.08194108802222654
1.2448979591836735	0.08198594322558388
1.2551020408163265	0.08203242935074216
1.2653061224489797	0.08208060569753114
1.2755102040816326	0.08213053372190462
1.2857142857142856	0.08218227711433654
1.2959183673469388	0.08223590188106746
1.3061224489795917	0.08229147642830516
1.316326530612245	0.08234907164948667
1.3265306122448979	0.08240876101571325
1.336734693877551	0.08247062066947346
1.346938775510204	0.082534729521774
1.3571428571428572	0.08260116935280223
1.3673469387755102	0.08267002491624868
1.3775510204081631	0.0827413840474228
1.3877551020408163	0.0828153377752996
1.3979591836734693	0.08289198043864052
1.4081632653061225	0.08297140980633613
1.4183673469387754	0.08305372720212471
1.4285714285714286	0.0831390376338454
1.4387755102040816	0.083227449927391
1.4489795918367347	0.08331907686553132
1.4591836734693877	0.08341403533178396
1.4693877551020407	0.08351244645951633
1.4795918367346939	0.08361443578646893
1.489795918367347	0.08372013341489702
1.5	0.08382967417753498


==> qoai_plots/2_energy_alpha_Q1.20_fc1600000000.00.dat <==
0.0	0.1255500252828833
0.010101010101010102	0.12428739902025705
0.020202020202020204	0.12302477275763078
0.030303030303030304	0.12176214649500453
0.04040404040404041	0.12049952023237825
0.05050505050505051	0.119236893969752
0.06060606060606061	0.11797426770712574
0.07070707070707072	0.11671164144449947
0.08080808080808081	0.11544901518187321
0.09090909090909091	0.11418638891924694
0.10101010101010102	0.11292376265662069
0.11111111111111112	0.11166113639399441
0.12121212121212122	0.11039851013136816
0.13131313131313133	0.1091358838687419
0.14141414141414144	0.10787325760611563
0.15151515151515152	0.10661063134348937
0.16161616161616163	0.1053480050808631
0.17171717171717174	0.10408537881823685
0.18181818181818182	0.10282275255561057
0.19191919191919193	0.10156012629298432
0.20202020202020204	0.10029750003035806
0.21212121212121213	0.09903487376773179
0.22222222222222224	0.09777224750510553
0.23232323232323235	0.09650962124247926
0.24242424242424243	0.095246994979853
0.25252525252525254	0.09398436871722674
0.26262626262626265	0.09272174245460048
0.27272727272727276	0.09145911619197422
0.2828282828282829	0.09019648992934795
0.29292929292929293	0.0889338636667217
0.30303030303030304	0.08767123740409544
0.31313131313131315	0.08640861114146917
0.32323232323232326	0.0851459848788429
0.33333333333333337	0.08388335861621664
0.3434343434343435	0.08262073235359038
0.3535353535353536	0.08135810609096411
0.36363636363636365	0.08009547982833785
0.37373737373737376	0.0788328535657116
0.38383838383838387	0.07757022730308533
0.393939393939394	0.07630760104045906
0.4040404040404041	0.0750449747778328
0.4141414141414142	0.07378234851520654
0.42424242424242425	0.07251972225258027
0.43434343434343436	0.07125709598995401
0.4444444444444445	0.06999446972732776
0.4545454545454546	0.06873184346470149
0.4646464646464647	0.06746921720207522
0.4747474747474748	0.06620659093944896
0.48484848484848486	0.0649439646768227
0.494949494949495	0.06368133841419643
0.5050505050505051	0.06241871215157017
0.5151515151515152	0.0611560858889439
0.5252525252525253	0.05989345962631764
0.5353535353535354	0.05863083336369138
0.5454545454545455	0.05736820710106511
0.5555555555555556	0.056105580838438855
0.5656565656565657	0.054842954575812584
0.5757575757575758	0.05358032831318633
0.5858585858585859	0.05231770205056007
0.595959595959596	0.0510550757879338
0.6060606060606061	0.04979244952530754
0.6161616161616162	0.04852982326268127
0.6262626262626263	0.047267197000055015
0.6363636363636365	0.046004570737428745
0.6464646464646465	0.04474194447480249
0.6565656565656566	0.04347931821217623
0.6666666666666667	0.04221669194954996
0.6767676767676768	0.0409540656869237
0.686868686868687	0.03969143942429743
0.696969696969697	0.038428813161671176
0.7070707070707072	0.037166186899044905
0.7171717171717172	0.03590356063641865
0.7272727272727273	0.03464093437379239
0.7373737373737375	0.03337830811116612
0.7474747474747475	0.03211568184853986
0.7575757575757577	0.030853055585913593
0.7676767676767677	0.029590429323287336
0.7777777777777778	0.02832780306066108
0.787878787878788	0.027065176798034808
0.797979797979798	0.02580255053540855
0.8080808080808082	0.02453992427278228
0.8181818181818182	0.023277298010156024
0.8282828282828284	0.022014671747529753
0.8383838383838385	0.020752045484903496
0.8484848484848485	0.01948941922227724
0.8585858585858587	0.01822679295965097
0.8686868686868687	0.01696416669702471
0.8787878787878789	0.01570154043439844
0.888888888888889	0.014438914171772184
0.8989898989898991	0.013176287909145913
0.9090909090909092	0.011913661646519656
0.9191919191919192	0.0106510353838934
0.9292929292929294	0.009388409121267129
0.9393939393939394	0.008125782858640872
0.9494949494949496	0.006863156596014601
0.9595959595959597	0.005600530333388344
0.9696969696969697	0.004337904070762087
0.9797979797979799	0.0030752778081358165
0.98989898989899	0.0018126515455095596
1.0	0.0005500252828833028


==> qoai_plots/2_energy_fc_Q1.20_alpha0.30.dat <==
0.8	0.08763750632072081
0.8171717171717172	0.0876434727232739
0.8343434343434344	0.08764956583268946
0.8515151515151514	0.08765578564896746
0.8686868686868686	0.08766213217210794
0.8858585858585858	0.08766860540211088
0.903030303030303	0.0876752053389763
0.9202020202020201	0.08768193198270416
0.9373737373737373	0.0876887853332945
0.9545454545454545	0.08769576539074729
0.9717171717171716	0.08770287215506256
0.9888888888888888	0.08771010562624028
1.006060606060606	0.08771746580428047
1.0232323232323233	0.08772495268918312
1.0404040404040404	0.08773256628094825
1.0575757575757576	0.08774030657957582
1.0747474747474746	0.08774817358506587
1.0919191919191917	0.08775616729741838
1.109090909090909	0.08776428771663336
1.126262626262626	0.0877725348427108
1.1434343434343432	0.08778090867565069
1.1606060606060604	0.08778940921545307
1.1777777777777776	0.0877980364621179
1.1949494949494948	0.0878067904156452
1.212121212121212	0.08781567107603495
1.229292929292929	0.08782467844328717
1.2464646464646463	0.08783381251740185
1.2636363636363634	0.08784307329837901
1.2808080808080806	0.08785246078621863
1.2979797979797978	0.0878619749809207
1.315151515151515	0.08787161588248524
1.3323232323232321	0.08788138349091225
1.3494949494949493	0.08789127780620172
1.3666666666666665	0.08790129882835365
1.3838383838383836	0.08791144655736806
1.4010101010101008	0.08792172099324491
1.418181818181818	0.08793212213598424
1.4353535353535352	0.08794264998558603
1.4525252525252523	0.08795330454205029
1.4696969696969695	0.08796408580537701
1.4868686868686867	0.0879749937755662
1.5040404040404038	0.08798602845261784
1.521212121212121	0.08799718983653194
1.5383838383838382	0.08800847792730852
1.5555555555555554	0.08801989272494756
1.5727272727272725	0.08803143422944906
1.5898989898989897	0.08804310244081304
1.6070707070707069	0.08805489735903946
1.6242424242424243	0.08806681898412835
1.6414141414141414	0.08807886731607971
1.6585858585858586	0.08809104235489354
1.6757575757575758	0.08810334410056983
1.692929292929293	0.08811577255310858
1.7101010101010101	0.0881283277125098
1.7272727272727273	0.08814100957877347
1.7444444444444445	0.08815381815189961
1.7616161616161616	0.08816675343188822
1.7787878787878788	0.08817981541873929
1.795959595959596	0.08819300411245283
1.8131313131313131	0.08820631951302883
1.8303030303030303	0.0882197616204673
1.8474747474747475	0.08823333043476822
1.8646464646464647	0.0882470259559316
1.8818181818181818	0.08826084818395746
1.898989898989899	0.08827479711884578
1.9161616161616162	0.08828887276059658
1.9333333333333333	0.08830307510920982
1.9505050505050505	0.08831740416468553
1.9676767676767677	0.0883318599270237
1.9848484848484849	0.08834644239622434
2.002020202020202	0.08836115157228745
2.019191919191919	0.08837598745521301
2.036363636363636	0.08839095004500104
2.0535353535353535	0.08840603934165155
2.0707070707070705	0.0884212553451645
2.087878787878788	0.08843659805553993
2.105050505050505	0.08845206747277781
2.1222222222222222	0.08846766359687816
2.139393939393939	0.08848338642784098
2.1565656565656566	0.08849923596566626
2.1737373737373735	0.08851521221035401
2.190909090909091	0.08853131516190421
2.208080808080808	0.08854754482031689
2.2252525252525253	0.08856390118559203
2.242424242424242	0.08858038425772963
2.2595959595959596	0.08859699403672969
2.2767676767676766	0.08861373052259222
2.293939393939394	0.0886305937153172
2.311111111111111	0.08864758361490466
2.3282828282828283	0.08866470022135459
2.3454545454545452	0.08868194353466696
2.3626262626262626	0.08869931355484181
2.379797979797979	0.08871681028187912
2.396969696969697	0.08873443371577891
2.4141414141414135	0.08875218385654114
2.4313131313131313	0.08877006070416585
2.4484848484848487	0.08878806425865302
2.4656565656565657	0.08880619452000266
2.482828282828283	0.08882445148821475
2.5	0.08884283516328931


==> qoai_plots/2_prob_Q_fc1600000000.00_alpha0.35.dat <==
1.0	nan
1.010204081632653	0.0
1.0204081632653061	0.0
1.030612244897959	0.0
1.0408163265306123	0.0
1.0510204081632653	0.0
1.0612244897959184	0.0
1.0714285714285714	0.8227543820685888
1.0816326530612246	0.9989456549587952
1.0918367346938775	0.9999980949268957
1.1020408163265305	0.9999999398988262
1.1122448979591837	0.9999999999620305
1.1224489795918366	0.9999999999999853
1.1326530612244898	1.0
1.1428571428571428	1.0
1.153061224489796	1.0
1.163265306122449	0.9999999999999991
1.1734693877551021	0.999999999999985
1.183673469387755	0.9999999999998178
1.193877551020408	0.9999999999983232
1.2040816326530612	0.9999999999877757
1.2142857142857142	0.9999999999270189
1.2244897959183674	0.9999999996333025
1.2346938775510203	0.9999999984138996
1.2448979591836735	0.99999999398197
1.2551020408163265	0.9999999796508838
1.2653061224489797	0.9999999378539552
1.2755102040816326	0.9999998266172081
1.2857142857142856	0.9999995537652031
1.2959183673469388	0.999998931582819
1.3061224489795917	0.9999976027924249
1.316326530612245	0.9999949275686345
1.3265306122448979	0.9999898214502057
1.336734693877551	0.9999805358433755
1.346938775510204	0.9999643765127956
1.3571428571428572	0.999937360866953
1.3673469387755102	0.9998938214767564
1.3775510204081631	0.9998259703728594
1.3877551020408163	0.9997234453693515
1.3979591836734693	0.9995728650910929
1.4081632653061225	0.9993574228203794
1.4183673469387754	0.9990565502573142
1.4285714285714286	0.9986456806415026
1.4387755102040816	0.9980961365490871
1.4489795918367347	0.9973751614595271
1.4591836734693877	0.996446106471925
1.4693877551020407	0.9952687750359266
1.4795918367346939	0.9937999199596418
1.489795918367347	0.9919938789218147
1.5	0.9898033277894361


==> qoai_plots/2_prob_alpha_Q1.20_fc1600000000.00.dat <==
0.0	0.0
0.010101010101010102	0.2810828923511358
0.020202020202020204	0.5831194048697217
0.030303030303030304	0.7766553867315715
0.04040404040404041	0.8853795535250913
0.05050505050505051	0.9427574680369855
0.06060606060606061	0.9719465831361029
0.07070707070707072	0.9864406757846329
0.08080808080808081	0.9935154156583661
0.09090909090909091	0.99692474541522
0.10101010101010102	0.9985514829069257
0.11111111111111112	0.9993215471123912
0.12121212121212122	0.999683730402065
0.13131313131313133	0.9998531617277585
0.14141414141414144	0.9999320631591146
0.15151515151515152	0.9999686635582199
0.16161616161616163	0.9999855844505404
0.17171717171717174	0.9999933842092095
0.18181818181818182	0.9999969702138478
0.19191919191919193	0.999998615109186
0.20202020202020204	0.9999993680648621
0.21212121212121213	0.9999997120932502
0.22222222222222224	0.9999998690174678
0.23232323232323235	0.9999999404873433
0.24242424242424243	0.9999999729924254
0.25252525252525254	0.9999999877571474
0.26262626262626265	0.9999999944558318
0.27272727272727276	0.9999999974917031
0.2828282828282829	0.9999999988661934
0.29292929292929293	0.9999999994879147
0.30303030303030304	0.9999999997688935
0.31313131313131315	0.9999999998957756
0.32323232323232326	0.9999999999530286
0.33333333333333337	0.9999999999788446
0.3434343434343435	0.9999999999904775
0.3535353535353536	0.9999999999957162
0.36363636363636365	0.9999999999980739
0.37373737373737376	0.9999999999991344
0.38383838383838387	0.9999999999996112
0.393939393939394	0.9999999999994028
0.4040404040404041	0.9999999638017648
0.4141414141414142	0.9992150846207885
0.42424242424242425	0.0
0.43434343434343436	0.0
0.4444444444444445	0.0
0.4545454545454546	0.0
0.4646464646464647	0.0
0.4747474747474748	0.0
0.48484848484848486	0.0
0.494949494949495	0.0
0.5050505050505051	0.0
0.5151515151515152	0.0
0.5252525252525253	0.0
0.5353535353535354	0.0
0.5454545454545455	0.0
0.5555555555555556	0.0
0.5656565656565657	0.0
0.5757575757575758	0.0
0.5858585858585859	0.0
0.595959595959596	0.0
0.6060606060606061	0.0
0.6161616161616162	0.0
0.6262626262626263	0.0
0.6363636363636365	0.0
0.6464646464646465	0.0
0.6565656565656566	0.0
0.6666666666666667	0.0
0.6767676767676768	0.0
0.686868686868687	0.0
0.696969696969697	0.0
0.7070707070707072	0.0
0.7171717171717172	0.0
0.7272727272727273	0.0
0.7373737373737375	0.0
0.7474747474747475	0.0
0.7575757575757577	0.0
0.7676767676767677	0.0
0.7777777777777778	0.0
0.787878787878788	0.0
0.797979797979798	0.0
0.8080808080808082	0.0
0.8181818181818182	0.0
0.8282828282828284	0.0
0.8383838383838385	0.0
0.8484848484848485	0.0
0.8585858585858587	0.0
0.8686868686868687	0.0
0.8787878787878789	0.0
0.888888888888889	0.0
0.8989898989898991	0.0
0.9090909090909092	0.0
0.9191919191919192	0.0
0.9292929292929294	0.0
0.9393939393939394	0.0
0.9494949494949496	0.0
0.9595959595959597	0.0
0.9696969696969697	0.0
0.9797979797979799	0.0
0.98989898989899	0.0
1.0	0.0


==> qoai_plots/2_prob_fc_Q1.20_alpha0.30.dat <==
0.8	0.9999648005639362
0.8171717171717172	0.9999725070265182
0.8343434343434344	0.9999785319692945
0.8515151515151514	0.9999832408660007
0.8686868686868686	0.9999869201143001
0.8858585858585858	0.9999897940544814
0.903030303030303	0.999992038348485
0.9202020202020201	0.9999937904917306
0.9373737373737373	0.9999951580677977
0.9545454545454545	0.9999962252273505
0.9717171717171716	0.999997057770874
0.9888888888888888	0.9999977071342763
1.006060606060606	0.9999982135128282
1.0232323232323233	0.9999986083087137
1.0404040404040404	0.9999989160478867
1.0575757575757576	0.99999915588074
1.0747474747474746	0.9999993427565255
1.0919191919191917	0.9999994883421387
1.109090909090909	0.9999996017406738
1.126262626262626	0.999999690053209
1.1434343434343432	0.9999997588178916
1.1606060606060604	0.9999998123530232
1.1777777777777776	0.9999998540250582
1.1949494949494948	0.9999998864578937
1.212121212121212	0.9999999116962689
1.229292929292929	0.9999999313333047
1.2464646464646463	0.9999999466100301
1.2636363636363634	0.9999999584930294
1.2808080808080806	0.9999999677350071
1.2979797979797978	0.9999999749220186
1.315151515151515	0.9999999805102943
1.3323232323232321	0.9999999848549437
1.3494949494949493	0.9999999882323279
1.3666666666666665	0.9999999908574912
1.3838383838383836	0.9999999928977419
1.4010101010101008	0.9999999944832312
1.418181818181818	0.9999999957151918
1.4353535353535352	0.9999999966723534
1.4525252525252523	0.9999999974159365
1.4696969696969695	0.9999999979935414
1.4868686868686867	0.9999999984421732
1.5040404040404038	0.9999999987905975
1.521212121212121	0.9999999990611718
1.5383838383838382	0.9999999992712715
1.5555555555555554	0.9999999994343985
1.5727272727272725	0.9999999995610439
1.5898989898989897	0.9999999996593579
1.6070707070707069	0.9999999997356723
1.6242424242424243	0.9999999997949051
1.6414141414141414	0.9999999998408758
1.6585858585858586	0.9999999998765514
1.6757575757575758	0.9999999999042352
1.692929292929293	0.9999999999257159
1.7101010101010101	0.9999999999423821
1.7272727272727273	0.9999999999553121
1.7444444444444445	0.9999999999653426
1.7616161616161616	0.9999999999731235
1.7787878787878788	0.9999999999791588
1.795959595959596	0.9999999999838397
1.8131313131313131	0.9999999999874701
1.8303030303030303	0.9999999999902855
1.8474747474747475	0.9999999999924687
1.8646464646464647	0.9999999999941617
1.8818181818181818	0.9999999999954743
1.898989898989899	0.9999999999964919
1.9161616161616162	0.999999999997281
1.9333333333333333	0.9999999999978926
1.9505050505050505	0.9999999999983668
1.9676767676767677	0.9999999999987342
1.9848484848484849	0.9999999999990191
2.002020202020202	0.9999999999992399
2.019191919191919	0.999999999999411
2.036363636363636	0.9999999999995437
2.0535353535353535	0.9999999999996465
2.0707070707070705	0.9999999999997261
2.087878787878788	0.9999999999997878
2.105050505050505	0.9999999999998356
2.1222222222222222	0.9999999999998727
2.139393939393939	0.9999999999999014
2.1565656565656566	0.9999999999999236
2.1737373737373735	0.9999999999999408
2.190909090909091	0.9999999999999541
2.208080808080808	0.9999999999999645
2.2252525252525253	0.9999999999999725
2.242424242424242	0.9999999999999787
2.2595959595959596	0.9999999999999835
2.2767676767676766	0.9999999999999872
2.293939393939394	0.9999999999999901
2.311111111111111	0.9999999999999923
2.3282828282828283	0.9999999999999941
2.3454545454545452	0.9999999999999954
2.3626262626262626	0.9999999999999964
2.379797979797979	0.9999999999999972
2.396969696969697	0.9999999999999979
2.4141414141414135	0.9999999999999983
2.4313131313131313	0.9999999999999988
2.4484848484848487	0.999999999999999
2.4656565656565657	0.9999999999999992
2.482828282828283	0.9999999999999994
2.5	0.9999999999999996


==> qoai_plots/energy_Q_fc1600000000.00_alpha0.35.dat <==
1.0	0.065
1.010204081632653	0.06501972744921793
1.0204081632653061	0.06504017218259908
1.030612244897959	0.06506136028038148
1.0408163265306123	0.06508331877107279
1.0510204081632653	0.06510607566592916
1.0612244897959184	0.06512965999468763
1.0714285714285714	0.06515410184259782
1.0816326530612246	0.06517943238880004
1.0918367346938775	0.06520568394609885
1.1020408163265305	0.06523289000218271
1.1122448979591837	0.06526108526234246
1.1224489795918366	0.06529030569374293
1.1326530612244898	0.06532058857130432
1.1428571428571428	0.06535197252525182
1.153061224489796	0.06538449759039407
1.163265306122449	0.06541820525719337
1.1734693877551021	0.0654531385246929
1.183673469387755	0.06548934195536812
1.193877551020408	0.0655268617319729
1.2040816326530612	0.06556574571645217
1.2142857142857142	0.06560604351099693
1.2244897959183674	0.06564780652131899
1.2346938775510203	0.06569108802222653
1.2448979591836735	0.06573594322558388
1.2551020408163265	0.06578242935074216
1.2653061224489797	0.06583060569753114
1.2755102040816326	0.06588053372190462
1.2857142857142856	0.06593227711433654
1.2959183673469388	0.06598590188106745
1.3061224489795917	0.06604147642830516
1.316326530612245	0.06609907164948667
1.3265306122448979	0.06615876101571325
1.336734693877551	0.06622062066947346
1.346938775510204	0.066284729521774
1.3571428571428572	0.06635116935280223
1.3673469387755102	0.06642002491624868
1.3775510204081631	0.0664913840474228
1.3877551020408163	0.0665653377752996
1.3979591836734693	0.06664198043864052
1.4081632653061225	0.06672140980633613
1.4183673469387754	0.06680372720212471
1.4285714285714286	0.0668890376338454
1.4387755102040816	0.066977449927391
1.4489795918367347	0.06706907686553132
1.4591836734693877	0.06716403533178396
1.4693877551020407	0.06726244645951633
1.4795918367346939	0.06736443578646893
1.489795918367347	0.06747013341489702
1.5	0.06757967417753498


==> qoai_plots/energy_alpha_Q1.20_fc1600000000.00.dat <==
0.0	0.10055002528288332
0.010101010101010102	0.09953992427278231
0.020202020202020204	0.0985298232626813
0.030303030303030304	0.0975197222525803
0.04040404040404041	0.09650962124247928
0.05050505050505051	0.09549952023237826
0.06060606060606061	0.09448941922227726
0.07070707070707072	0.09347931821217624
0.08080808080808081	0.09246921720207524
0.09090909090909091	0.09145911619197422
0.10101010101010102	0.09044901518187322
0.11111111111111112	0.0894389141717722
0.12121212121212122	0.0884288131616712
0.13131313131313133	0.08741871215157018
0.14141414141414144	0.08640861114146917
0.15151515151515152	0.08539851013136816
0.16161616161616163	0.08438840912126715
0.17171717171717174	0.08337830811116614
0.18181818181818182	0.08236820710106513
0.19191919191919193	0.08135810609096412
0.20202020202020204	0.08034800508086312
0.21212121212121213	0.0793379040707621
0.22222222222222224	0.07832780306066109
0.23232323232323235	0.07731770205056007
0.24242424242424243	0.07630760104045907
0.25252525252525254	0.07529750003035805
0.26262626262626265	0.07428739902025705
0.27272727272727276	0.07327729801015605
0.2828282828282829	0.07226719700005503
0.29292929292929293	0.07125709598995401
0.30303030303030304	0.07024699497985301
0.31313131313131315	0.069236893969752
0.32323232323232326	0.06822679295965098
0.33333333333333337	0.06721669194954998
0.3434343434343435	0.06620659093944897
0.3535353535353536	0.06519648992934796
0.36363636363636365	0.06418638891924695
0.37373737373737376	0.06317628790914594
0.38383838383838387	0.06216618689904492
0.393939393939394	0.061156085888943904
0.4040404040404041	0.060145984878842894
0.4141414141414142	0.05913588386874189
0.42424242424242425	0.058125782858640875
0.43434343434343436	0.05711568184853987
0.4444444444444445	0.05610558083843886
0.4545454545454546	0.055095479828337846
0.4646464646464647	0.05408537881823683
0.4747474747474748	0.053075277808135826
0.48484848484848486	0.052065176798034817
0.494949494949495	0.0510550757879338
0.5050505050505051	0.0500449747778328
0.5151515151515152	0.04903487376773178
0.5252525252525253	0.04802477275763078
0.5353535353535354	0.04701467174752977
0.5454545454545455	0.04600457073742875
0.5555555555555556	0.04499446972732775
0.5656565656565657	0.04398436871722673
0.5757575757575758	0.04297426770712572
0.5858585858585859	0.04196416669702472
0.595959595959596	0.0409540656869237
0.6060606060606061	0.0399439646768227
0.6161616161616162	0.038933863666721684
0.6262626262626263	0.037923762656620674
0.6363636363636365	0.03691366164651966
0.6464646464646465	0.035903560636418655
0.6565656565656566	0.034893459626317645
0.6666666666666667	0.03388335861621663
0.6767676767676768	0.032873257606115626
0.686868686868687	0.03186315659601461
0.696969696969697	0.030853055585913603
0.7070707070707072	0.029842954575812587
0.7171717171717172	0.02883285356571158
0.7272727272727273	0.027822752555610574
0.7373737373737375	0.026812651545509558
0.7474747474747475	0.02580255053540855
0.7575757575757577	0.024792449525307535
0.7676767676767677	0.023782348515206532
0.7777777777777778	0.022772247505105526
0.787878787878788	0.02176214649500451
0.797979797979798	0.020752045484903503
0.8080808080808082	0.019741944474802486
0.8181818181818182	0.01873184346470148
0.8282828282828284	0.017721742454600464
0.8383838383838385	0.016711641444499457
0.8484848484848485	0.015701540434398455
0.8585858585858587	0.014691439424297436
0.8686868686868687	0.01368133841419643
0.8787878787878789	0.012671237404095414
0.888888888888889	0.011661136393994409
0.8989898989898991	0.010651035383893392
0.9090909090909092	0.009640934373792386
0.9191919191919192	0.00863083336369138
0.9292929292929294	0.0076207323535903634
0.9393939393939394	0.006610631343489358
0.9494949494949496	0.0056005303333883415
0.9595959595959597	0.004590429323287336
0.9696969696969697	0.0035803283131863304
0.9797979797979799	0.002570227303085314
0.98989898989899	0.0015601262929843085
1.0	0.0005500252828833028


==> qoai_plots/energy_fc_Q1.20_alpha0.30.dat <==
0.8	0.0701375063207208257
0.8171717171717172	0.07014347272327391137
0.8343434343434344	0.07014956583268946103
0.8515151515151514	0.07015578564896747473
0.8686868686868686	0.07016213217210795248
0.8858585858585858	0.07016860540211089423
0.903030303030303	0.07017520533897630002
0.9202020202020201	0.07018193198270416986
0.9373737373737373	0.0701887853332945037
0.9545454545454545	0.07019576539074730157
0.9717171717171716	0.07020287215506256348
0.9888888888888888	0.07021010562624028945
1.006060606060606	0.0702174658042804794
1.0232323232323233	0.0702249526891831334
1.0404040404040404	0.07023256628094825145
1.0575757575757576	0.0702403065795758335
1.0747474747474746	0.0702481735850658796
1.0919191919191917	0.0702561672974183897
1.109090909090909	0.0702642877166333639
1.126262626262626	0.070272534842710802
1.1434343434343432	0.0702809086756507043
1.1606060606060604	0.07028940921545307044
1.1777777777777776	0.07029803646211790075
1.1949494949494948	0.07030679041564519506
1.212121212121212	0.07031567107603495335
1.229292929292929	0.07032467844328717575
1.2464646464646463	0.0703338125174018622
1.2636363636363634	0.0703430732983790125
1.2808080808080806	0.07035246078621862696
1.2979797979797978	0.07036197498092070554
1.315151515151515	0.07037161588248524796
1.3323232323232321	0.07038138349091225454
1.3494949494949493	0.0703912778062017251
1.3666666666666665	0.0704012988283536597
1.3838383838383836	0.07041144655736805833
1.4010101010101008	0.070421720993244921
1.418181818181818	0.07043212213598424763
1.4353535353535352	0.0704426499855860384
1.4525252525252523	0.07045330454205029313
1.4696969696969695	0.0704640858053770119
1.4868686868686867	0.0704749937755661947
1.5040404040404038	0.07048602845261784154
1.521212121212121	0.0704971898365319524
1.5383838383838382	0.0705084779273085274
1.5555555555555554	0.0705198927249475662
1.5727272727272725	0.0705314342294490692
1.5898989898989897	0.0705431024408130363
1.6070707070707069	0.0705548973590394673
1.6242424242424243	0.0705668189841283624
1.6414141414141414	0.0705788673160797214
1.6585858585858586	0.0705910423548935445
1.6757575757575758	0.0706033441005698317
1.692929292929293	0.0706157725531085829
1.7101010101010101	0.0706283277125097982
1.7272727272727273	0.0706410095787734774
1.7444444444444445	0.0706538181518996206
1.7616161616161616	0.0706667534318882278
1.7787878787878788	0.0706798154187392992
1.795959595959596	0.0706930041124528345
1.8131313131313131	0.0707063195130288338
1.8303030303030303	0.0707197616204672973
1.8474747474747475	0.0707333304347682248
1.8646464646464647	0.0707470259559316162
1.8818181818181818	0.0707608481839574716
1.898989898989899	0.0707747971188457912
1.9161616161616162	0.0707888727605965748
1.9333333333333333	0.0708030751092098224
1.9505050505050505	0.070817404164685534
1.9676767676767677	0.0708318599270237096
1.9848484848484849	0.0708464423962243493
2.002020202020202	0.070861151572287453
2.019191919191919	0.0708759874552130208
2.036363636363636	0.0708909500450010525
2.0535353535353535	0.0709060393416515484
2.0707070707070705	0.0709212553451645081
2.087878787878788	0.070936598055539932
2.105050505050505	0.0709520674727778198
2.1222222222222222	0.0709676635968781717
2.139393939393939	0.0709833864278409876
2.1565656565656566	0.0709992359656662679
2.1737373737373735	0.0710152122103540115
2.190909090909091	0.07103131516190422
2.208080808080808	0.0710475448203168913
2.2252525252525253	0.0710639011855920282
2.242424242424242	0.0710803842577296278
2.2595959595959596	0.0710969940367296924
2.2767676767676766	0.0711137305225922202
2.293939393939394	0.0711305937153172128
2.311111111111111	0.0711475836149046686
2.3282828282828283	0.0711647002213545892
2.3454545454545452	0.071181943534666973
2.3626262626262626	0.0711993135548418218
2.379797979797979	0.071216810281879134
2.396969696969697	0.0712344337157789104
2.4141414141414135	0.0712521838565411505
2.4313131313131313	0.0712700607041658556
2.4484848484848487	0.0712880642586530241
2.4656565656565657	0.0713061945200026565
2.482828282828283	0.071324451488214753
2.5	0.0713428351632893136


==> qoai_plots/energy_fc_Q1.20_alpha0.50.dat <==
0.8	0.0001375063207208257
0.8171717171717172	0.00014347272327391137
0.8343434343434344	0.00014956583268946103
0.8515151515151514	0.00015578564896747473
0.8686868686868686	0.00016213217210795248
0.8858585858585858	0.00016860540211089423
0.903030303030303	0.00017520533897630002
0.9202020202020201	0.00018193198270416986
0.9373737373737373	0.0001887853332945037
0.9545454545454545	0.00019576539074730157
0.9717171717171716	0.00020287215506256348
0.9888888888888888	0.00021010562624028945
1.006060606060606	0.0002174658042804794
1.0232323232323233	0.0002249526891831334
1.0404040404040404	0.00023256628094825145
1.0575757575757576	0.0002403065795758335
1.0747474747474746	0.0002481735850658796
1.0919191919191917	0.0002561672974183897
1.109090909090909	0.0002642877166333639
1.126262626262626	0.000272534842710802
1.1434343434343432	0.0002809086756507043
1.1606060606060604	0.00028940921545307044
1.1777777777777776	0.00029803646211790075
1.1949494949494948	0.00030679041564519506
1.212121212121212	0.00031567107603495335
1.229292929292929	0.00032467844328717575
1.2464646464646463	0.0003338125174018622
1.2636363636363634	0.0003430732983790125
1.2808080808080806	0.00035246078621862696
1.2979797979797978	0.00036197498092070554
1.315151515151515	0.00037161588248524796
1.3323232323232321	0.00038138349091225454
1.3494949494949493	0.0003912778062017251
1.3666666666666665	0.0004012988283536597
1.3838383838383836	0.00041144655736805833
1.4010101010101008	0.000421720993244921
1.418181818181818	0.00043212213598424763
1.4353535353535352	0.0004426499855860384
1.4525252525252523	0.00045330454205029313
1.4696969696969695	0.0004640858053770119
1.4868686868686867	0.0004749937755661947
1.5040404040404038	0.00048602845261784154
1.521212121212121	0.0004971898365319524
1.5383838383838382	0.0005084779273085274
1.5555555555555554	0.0005198927249475662
1.5727272727272725	0.0005314342294490692
1.5898989898989897	0.0005431024408130363
1.6070707070707069	0.0005548973590394673
1.6242424242424243	0.0005668189841283624
1.6414141414141414	0.0005788673160797214
1.6585858585858586	0.0005910423548935445
1.6757575757575758	0.0006033441005698317
1.692929292929293	0.0006157725531085829
1.7101010101010101	0.0006283277125097982
1.7272727272727273	0.0006410095787734774
1.7444444444444445	0.0006538181518996206
1.7616161616161616	0.0006667534318882278
1.7787878787878788	0.0006798154187392992
1.795959595959596	0.0006930041124528345
1.8131313131313131	0.0007063195130288338
1.8303030303030303	0.0007197616204672973
1.8474747474747475	0.0007333304347682248
1.8646464646464647	0.0007470259559316162
1.8818181818181818	0.0007608481839574716
1.898989898989899	0.0007747971188457912
1.9161616161616162	0.0007888727605965748
1.9333333333333333	0.0008030751092098224
1.9505050505050505	0.000817404164685534
1.9676767676767677	0.0008318599270237096
1.9848484848484849	0.0008464423962243493
2.002020202020202	0.000861151572287453
2.019191919191919	0.0008759874552130208
2.036363636363636	0.0008909500450010525
2.0535353535353535	0.0009060393416515484
2.0707070707070705	0.0009212553451645081
2.087878787878788	0.000936598055539932
2.105050505050505	0.0009520674727778198
2.1222222222222222	0.0009676635968781717
2.139393939393939	0.0009833864278409876
2.1565656565656566	0.0009992359656662679
2.1737373737373735	0.0010152122103540115
2.190909090909091	0.00103131516190422
2.208080808080808	0.0010475448203168913
2.2252525252525253	0.0010639011855920282
2.242424242424242	0.0010803842577296278
2.2595959595959596	0.0010969940367296924
2.2767676767676766	0.0011137305225922202
2.293939393939394	0.0011305937153172128
2.311111111111111	0.0011475836149046686
2.3282828282828283	0.0011647002213545892
2.3454545454545452	0.001181943534666973
2.3626262626262626	0.0011993135548418218
2.379797979797979	0.001216810281879134
2.396969696969697	0.0012344337157789104
2.4141414141414135	0.0012521838565411505
2.4313131313131313	0.0012700607041658556
2.4484848484848487	0.0012880642586530241
2.4656565656565657	0.0013061945200026565
2.482828282828283	0.001324451488214753
2.5	0.0013428351632893136


==> qoai_plots/prob_Q_fc1600000000.00_alpha0.35.dat <==
1.010204081632653	0.0
1.0204081632653061	0.0
1.030612244897959	0.0
1.0408163265306123	0.0
1.0510204081632653	0.0
1.0612244897959184	0.0
1.0714285714285714	0.0
1.0816326530612246	0.0
1.0918367346938775	0.0
1.1020408163265305	0.0
1.1122448979591837	0.0
1.1224489795918366	0.0
1.1326530612244898	0.0
1.1428571428571428	0.0
1.153061224489796	0.0
1.163265306122449	0.0
1.1734693877551021	0.0
1.183673469387755	0.0
1.193877551020408	0.0
1.2040816326530612	0.0
1.2142857142857142	0.0
1.2244897959183674	0.0
1.2346938775510203	0.0
1.2448979591836735	0.0
1.2551020408163265	0.0
1.2653061224489797	0.0
1.2755102040816326	0.0
1.2857142857142856	0.0
1.2959183673469388	0.0
1.3061224489795917	0.0
1.316326530612245	0.0
1.3265306122448979	0.0
1.336734693877551	0.8553066829882593
1.346938775510204	0.9887366667846571
1.3571428571428572	0.9989002911030319
1.3673469387755102	0.9991503028082492
1.3775510204081631	0.9987758725048208
1.3877551020408163	0.9982375172415279
1.3979591836734693	0.997518049623075
1.4081632653061225	0.9965772491571235
1.4183673469387754	0.9953703116462732
1.4285714285714286	0.9938490610949992
1.4387755102040816	0.9919627828109584
1.4489795918367347	0.9896591768576023
1.4591836734693877	0.9868854072506245
1.4693877551020407	0.9835892057032761
1.4795918367346939	0.9797199876870268
1.489795918367347	0.9752299402659753
1.5	0.9700750448364354


==> qoai_plots/prob_alpha_Q1.20_fc1600000000.00.dat <==
0.0	0.0
0.010101010101010102	0.21155726974185665
0.020202020202020204	0.47484198466129945
0.030303030303030304	0.6730214654000802
0.04040404040404041	0.8040085702132495
0.05050505050505051	0.8853795535250912
0.06060606060606061	0.93411726520644
0.07070707070707072	0.9626147441542295
0.08080808080808081	0.978995275869245
0.09090909090909091	0.9882915422218058
0.10101010101010102	0.9935154156583661
0.11111111111111112	0.9964277914581514
0.12121212121212122	0.9980410402140453
0.13131313131313133	0.9989298821057702
0.14141414141414144	0.999417385649914
0.15151515151515152	0.999683730402065
0.16161616161616163	0.999828757682158
0.17171717171717174	0.9999074945114914
0.18181818181818182	0.9999501308342149
0.19191919191919193	0.9999731654421988
0.20202020202020204	0.9999855844505404
0.21212121212121213	0.999992267702581
0.22222222222222224	0.999995858248864
0.23232323232323235	0.9999977843159092
0.24242424242424243	0.9999988160742733
0.25252525252525254	0.9999993671369706
0.26262626262626265	0.9999652355156989
0.27272727272727276	0.9864225010072157
0.2828282828282829	0.0
0.29292929292929293	0.0
0.30303030303030304	0.0
0.31313131313131315	0.0
0.32323232323232326	0.0
0.33333333333333337	0.0
0.3434343434343435	0.0
0.3535353535353536	0.0
0.36363636363636365	0.0
0.37373737373737376	0.0
0.38383838383838387	0.0
0.393939393939394	0.0
0.4040404040404041	0.0
0.4141414141414142	0.0
0.42424242424242425	0.0
0.43434343434343436	0.0
0.4444444444444445	0.0
0.4545454545454546	0.0
0.4646464646464647	0.0
0.4747474747474748	0.0
0.48484848484848486	0.0
0.494949494949495	0.0
0.5050505050505051	0.0
0.5151515151515152	0.0
0.5252525252525253	0.0
0.5353535353535354	0.0
0.5454545454545455	0.0
0.5555555555555556	0.0
0.5656565656565657	0.0
0.5757575757575758	0.0
0.5858585858585859	0.0
0.595959595959596	0.0
0.6060606060606061	0.0
0.6161616161616162	0.0
0.6262626262626263	0.0
0.6363636363636365	0.0
0.6464646464646465	0.0
0.6565656565656566	0.0
0.6666666666666667	0.0
0.6767676767676768	0.0
0.686868686868687	0.0
0.696969696969697	0.0
0.7070707070707072	0.0
0.7171717171717172	0.0
0.7272727272727273	0.0
0.7373737373737375	0.0
0.7474747474747475	0.0
0.7575757575757577	0.0
0.7676767676767677	0.0
0.7777777777777778	0.0
0.787878787878788	0.0
0.797979797979798	0.0
0.8080808080808082	0.0
0.8181818181818182	0.0
0.8282828282828284	0.0
0.8383838383838385	0.0
0.8484848484848485	0.0
0.8585858585858587	0.0
0.8686868686868687	0.0
0.8787878787878789	0.0
0.888888888888889	0.0
0.8989898989898991	0.0
0.9090909090909092	0.0
0.9191919191919192	0.0
0.9292929292929294	0.0
0.9393939393939394	0.0
0.9494949494949496	0.0
0.9595959595959597	0.0
0.9696969696969697	0.0
0.9797979797979799	0.0
0.98989898989899	0.0
1.0	0.0


==> qoai_plots/prob_fc_Q1.20_alpha0.50.dat <==
0.8	0.9996533182831228
0.8171717171717172	0.9997147867791153
0.8343434343434344	0.9997654168555749
0.8515151515151514	0.999807106960521
0.8686868686868686	0.9998414256829607
0.8858585858585858	0.9998696684959185
0.903030303030303	0.9998929048617495
0.9202020202020201	0.9999120173096487
0.9373737373737373	0.9999277338323697
0.9545454545454545	0.9999406547278386
0.9717171717171716	0.9999512748253132
0.9888888888888888	0.9999600018796326
1.006060606060606	0.9999671717862937
1.0232323232323233	0.9999730611606291
1.0404040404040404	0.99997789773287
1.0575757575757576	0.9999818689344993
1.0747474747474746	0.9999851289875982
1.0919191919191917	0.9999878047558248
1.109090909090909	0.9999900005714789
1.126262626262626	0.999991802216371
1.1434343434343432	0.9999932802036814
1.1606060606060604	0.9999944924826373
1.1777777777777776	0.9999954866667964
1.1949494949494948	0.999996301869282
1.212121212121212	0.9999969702138478
1.229292929292929	0.9999975180786795
1.2464646464646463	0.9999979671199232
1.2636363636363634	0.9999983351137272
1.2808080808080806	0.9999986366488025
1.2979797979797978	0.9999988836958985
1.315151515151515	0.9999990860759583
1.3323232323232321	0.9999992518448929
1.3494949494949493	0.9999993876097566
1.3666666666666665	0.9999994987884965
1.3838383838383836	0.999999589823304
1.4010101010101008	0.999999664355821
1.418181818181818	0.9999997253709929
1.4353535353535352	0.9999997753151575
1.4525252525252523	0.9999998161929663
1.4696969696969695	0.9999998496469198
1.4868686868686867	0.9999998770226227
1.5040404040404038	0.9999998994223158
1.521212121212121	0.9999999177487832
1.5383838383838382	0.9999999327413588
1.5555555555555554	0.9999999450054513
1.5727272727272725	0.9999999550367489
1.5898989898989897	0.9999999632410606
1.6070707070707069	0.9999999699505785
1.6242424242424243	0.9999999754372051
1.6414141414141414	0.999999979923472
1.6585858585858586	0.9999999835914879
1.6757575757575758	0.999999986590266
1.692929292929293	0.9999999890417283
1.7101010101010101	0.9999999910456211
1.7272727272727273	0.9999999926835414
1.7444444444444445	0.9999999940222336
1.7616161616161616	0.9999999951162879
1.7787878787878788	0.9999999960103504
1.795959595959596	0.9999999967409311
1.8131313131313131	0.9999999973378847
1.8303030303030303	0.9999999978256212
1.8474747474747475	0.999999998224098
1.8646464646464647	0.9999999985496305
1.8818181818181818	0.9999999988155557
1.898989898989899	0.9999999990327753
1.9161616161616162	0.9999999992101998
1.9333333333333333	0.9999999993551115
1.9505050505050505	0.9999999994734619
1.9676767676767677	0.9999999995701139
1.9848484848484849	0.9999999996490416
2.002020202020202	0.999999999713492
2.019191919191919	0.9999999997661178
2.036363636363636	0.9999999998090862
2.0535353535353535	0.9999999998441677
2.0707070707070705	0.9999999998728084
2.087878787878788	0.9999999998961899
2.105050505050505	0.999999999915277
2.1222222222222222	0.9999999999308575
2.139393939393939	0.9999999999435752
2.1565656565656566	0.9999999999539556
2.1737373737373735	0.9999999999624279
2.190909090909091	0.9999999999693425
2.208080808080808	0.9999999999749856
2.2252525252525253	0.9999999999795908
2.242424242424242	0.9999999999833488
2.2595959595959596	0.9999999999864153
2.2767676767676766	0.9999999999889175
2.293939393939394	0.9999999999909592
2.311111111111111	0.999999999992625
2.3282828282828283	0.999999999993984
2.3454545454545452	0.9999999999950929
2.3626262626262626	0.9999999999959974
2.379797979797979	0.9999999999967354
2.396969696969697	0.9999999999973374
2.4141414141414135	0.9999999999978284
2.4313131313131313	0.999999999998229
2.4484848484848487	0.9999999999985557
2.4656565656565657	0.9999999999988222
2.482828282828283	0.9999999999990395
2.5	0.9999999999992167

